Full analytical solution for the magnetic field of uniformly magnetized cylinder tiles

We present an analytical solution for the magnetic field of a homogeneously magnetized cylinder tile and by extension solutions for full cylinders, rings, cylinder sectors and ring segments. The derivation is done by direct integration in the magnetic surface charge picture. Results are closed-form expressions and elliptic integrals. All special cases are treated individually, which enables the field computation for all possible position arguments. An implementation is provided in Python together with a performance analysis. The implementation is tested against numerical solutions and applied to compute the magnetic field in a discrete Halbach cylinder.

==> cost_2magnets_2D_3sigma.txt <==
6.701455048881813092e-02 8.231402243748520142e-02 9.818144369943603011e-02 1.136821886512131841e-01 1.279624862129817575e-01 1.400797564001614870e-01 1.490646351408950465e-01 1.540100740014668235e-01 1.541841792540038780e-01 1.491560351699115772e-01 1.389148235957612942e-01 1.239544931497230523e-01 1.052930450017517394e-01 8.440179187820621987e-02 6.303837866718424443e-02 4.300531509064381419e-02 2.588372470709932732e-02 1.280650230469428455e-02 4.326474580380168695e-03 4.052068098985895143e-04 5.102843533134449701e-04 3.780257400383011876e-03 9.207132267044426319e-03 1.579520696432016799e-02 2.267338992891290012e-02 2.915633030237084478e-02 3.476203681839622889e-02 3.919905760625454205e-02 4.233643687271634870e-02 4.416701704292375075e-02 4.477120142175104733e-02 4.428518318736758552e-02 4.287533281118221379e-02 4.071894654514592732e-02 3.799073457506154522e-02 3.485406680524655298e-02 3.145592001311132979e-02 2.792455147589575915e-02 2.436907480315552918e-02 2.088028196391616617e-02 1.753221370531344789e-02 1.438411622731416289e-02 1.148253147907253059e-02 8.863352856843417088e-03 6.553740641047513422e-03 4.573836121528477780e-03 2.938243843630208331e-03 1.657271124008009681e-03 7.379257208798188986e-04 1.846785168872431811e-04 1.577892673491263825e-29 1.846785168868382587e-04 7.379257208810126051e-04 1.657271124008606426e-03 2.938243843627560276e-03 4.573836121527153319e-03 6.553740641052289116e-03 8.863352856840462854e-03 1.148253147906569925e-02 1.438411622732240283e-02 1.753221370531143908e-02 2.088028196390050509e-02 2.436907480316053906e-02 2.792455147590215681e-02 3.145592001311455638e-02 3.485406680523518708e-02 3.799073457503898688e-02 4.071894654515345602e-02 4.287533281122929418e-02 4.428518318738085269e-02 4.477120142173809242e-02 4.416701704290906805e-02 4.233643687271229639e-02 3.919905760625180119e-02 3.476203681839953180e-02 2.915633030237108070e-02 2.267338992891174826e-02 1.579520696432360274e-02 9.207132267040750440e-03 3.780257400384734023e-03 5.102843533142222346e-04 4.052068098978686282e-04 4.326474580376528378e-03 1.280650230468956610e-02 2.588372470708512688e-02 4.300531509063681285e-02 6.303837866716741067e-02 8.440179187817657691e-02 1.052930450017676434e-01 1.239544931497710556e-01 1.389148235957722299e-01 1.491560351698654197e-01 1.541841792539892786e-01 1.540100740015289127e-01 1.490646351408790593e-01 1.400797564001277362e-01 1.279624862129914997e-01 1.136821886512113799e-01 9.818144369944795113e-02 8.231402243751863301e-02 6.701455048886294230e-02
5.423080692667778258e-02 6.634498278929305826e-02 7.878407380407964622e-02 9.079543385120666943e-02 1.017122260756464086e-01 1.108192655998826992e-01 1.174032489892755104e-01 1.208201004467643058e-01 1.205754189051730513e-01 1.164091667707204403e-01 1.083705930597352041e-01 9.686556861878689584e-02 8.265828791953444554e-02 6.681478495654445682e-02 5.058756755838013375e-02 3.525669657210461772e-02 2.195751565323562221e-02 1.153238333999937783e-02 4.438847310298871772e-03 7.307512515086493805e-04 1.081817365185015420e-04 2.015259000110885407e-03 5.757214756740658933e-03 1.061058583675841827e-02 1.590915990113997772e-02 2.109872240099552876e-02 2.576204766050484152e-02 2.962045513451173201e-02 3.251985002757080273e-02 3.440855255500271936e-02 3.531253838406041984e-02 3.531180982705409144e-02 3.451996418904147712e-02 3.306779933046593428e-02 3.109099746526746214e-02 2.872147669307869092e-02 2.608179612729785712e-02 2.328195537148555413e-02 2.041797405494711823e-02 1.757172500171806304e-02 1.481159570701624274e-02 1.219365022058228540e-02 9.763048919419753738e-03 7.555553931499966146e-03 5.599003114597737515e-03 3.914677009507857262e-03 2.518513209527171223e-03 1.422143351933279239e-03 6.337415057338080786e-04 1.586808822080283557e-04 1.304043531810961642e-29 1.586808822078713632e-04 6.337415057351409968e-04 1.422143351933474395e-03 2.518513209524345358e-03 3.914677009506760050e-03 5.599003114600944152e-03 7.555553931495631939e-03 9.763048919415318050e-03 1.219365022058687201e-02 1.481159570701375688e-02 1.757172500170417831e-02 2.041797405495038298e-02 2.328195537149117811e-02 2.608179612730366498e-02 2.872147669307056547e-02 3.109099746524790139e-02 3.306779933047477443e-02 3.451996418907926634e-02 3.531180982706100258e-02 3.531253838404691675e-02 3.440855255499108978e-02 3.251985002756710430e-02 2.962045513451042750e-02 2.576204766050660053e-02 2.109872240099681245e-02 1.590915990114127876e-02 1.061058583676464245e-02 5.757214756739559985e-03 2.015259000111646083e-03 1.081817365188264096e-04 7.307512515074031986e-04 4.438847310293795971e-03 1.153238333999103554e-02 2.195751565322425977e-02 3.525669657210247360e-02 5.058756755836708863e-02 6.681478495652572180e-02 8.265828791954704657e-02 9.686556861882211766e-02 1.083705930597481937e-01 1.164091667706805694e-01 1.205754189051605335e-01 1.208201004468109768e-01 1.174032489892644915e-01 1.108192655998627707e-01 1.017122260756498503e-01 9.079543385120841803e-02 7.878407380408905536e-02 6.634498278931882931e-02 5.423080692670823044e-02
4.358633659037901981e-02 5.316807208785388067e-02 6.292255143682101703e-02 7.224845648651090357e-02 8.062744921677393595e-02 8.751775611085985118e-02 9.239368139494186227e-02 9.479570369838567767e-02 9.438740470678884387e-02 9.101241546019214756e-02 8.474168344821238208e-02 7.589970567976443705e-02 6.505917008159857462e-02 5.299763520078992068e-02 4.061741950988800171e-02 2.883921929567541745e-02 1.848816567239056075e-02 1.019472780583298432e-02 4.330028229733637150e-03 9.863393347674992342e-04 1.953230581857856828e-06 1.019482863098787910e-03 3.561140946258675114e-03 7.104500463070712556e-03 1.114631887800111507e-02 1.524782775252158523e-02 1.906029664295701490e-02 2.233344610275524167e-02 2.491114581303976658e-02 2.671915241070004984e-02 2.774900690114785740e-02 2.804116571146496317e-02 2.766935874780701229e-02 2.672725470479110979e-02 2.531783997270670855e-02 2.354547612105568899e-02 2.151034920697297154e-02 1.930490986223311681e-02 1.701187877061229037e-02 1.470342043577007457e-02 1.244114251936690591e-02 1.027664119054633000e-02 8.252374576558184696e-03 6.402701148180284241e-03 4.754965503517740409e-03 3.330550233790555321e-03 2.145840111760240806e-03 1.213064958041477990e-03 5.410015714795646724e-04 1.355243651045589571e-04 6.389813305873711063e-30 1.355243651043132227e-04 5.410015714808894590e-04 1.213064958042233245e-03 2.145840111758253680e-03 3.330550233790038374e-03 4.754965503520394536e-03 6.402701148178713449e-03 8.252374576553221652e-03 1.027664119055161571e-02 1.244114251936542792e-02 1.470342043575911285e-02 1.701187877061477102e-02 1.930490986224120409e-02 2.151034920697691977e-02 2.354547612104665455e-02 2.531783997269197034e-02 2.672725470479500251e-02 2.766935874783807078e-02 2.804116571147112491e-02 2.774900690113432308e-02 2.671915241068812535e-02 2.491114581303589121e-02 2.233344610275596678e-02 1.906029664295907922e-02 1.524782775252483263e-02 1.114631887800203794e-02 7.104500463072697947e-03 3.561140946258012450e-03 1.019482863098954660e-03 1.953230581867552391e-06 9.863393347666880341e-04 4.330028229730417504e-03 1.019472780582894589e-02 1.848816567238189754e-02 2.883921929566857223e-02 4.061741950987180633e-02 5.299763520077427348e-02 6.505917008161557491e-02 7.589970567979853477e-02 8.474168344821919607e-02 9.101241546016808348e-02 9.438740470677739469e-02 9.479570369842681143e-02 9.239368139493336907e-02 8.751775611084587625e-02 8.062744921677449106e-02 7.224845648651263830e-02 6.292255143682627672e-02 5.316807208787403122e-02 4.358633659040592190e-02
3.478798073977758948e-02 4.235905598960789525e-02 5.001090868031554670e-02 5.726602396782936449e-02 6.372264165132904279e-02 6.897035511100456373e-02 7.262060070815841428e-02 7.434354968469440716e-02 7.390825544361037669e-02 7.122101394430993548e-02 6.635532352589751381e-02 5.956622155102547778e-02 5.128278313014518475e-02 4.207557670186530541e-02 3.260066547071812509e-02 2.352730462582922760e-02 1.546113960230738674e-02 8.876711751951879906e-03 4.071413491688625867e-03 1.148033840104896149e-03 2.633307899542064806e-05 4.779054083181156327e-04 2.174743228075904766e-03 4.741111892950147094e-03 7.800117546428123744e-03 1.100954223842332165e-02 1.408489536447467272e-02 1.681032242412219477e-02 1.903966035622160768e-02 2.069058017354656609e-02 2.173467766092950990e-02 2.218587635126818489e-02 2.208885657587414744e-02 2.150859410856486090e-02 2.052157197696453592e-02 1.920884838660794069e-02 1.765091486789332684e-02 1.592413718775934420e-02 1.409850839462730224e-02 1.223643220322233154e-02 1.039227469613060277e-02 8.612457709578195258e-03 6.935908048469021508e-03 5.394716583254867935e-03 4.014896927516006277e-03 2.817163310433230469e-03 1.817671172199332788e-03 1.028682331693057733e-03 4.591300500578388184e-04 1.150688085325116301e-04 2.203833568760525357e-29 1.150688085322935429e-04 4.591300500589763091e-04 1.028682331693399473e-03 1.817671172197420906e-03 2.817163310432250784e-03 4.014896927518823468e-03 5.394716583251939722e-03 6.935908048464074077e-03 8.612457709582199000e-03 1.039227469613110064e-02 1.223643220321346883e-02 1.409850839463064158e-02 1.592413718776602635e-02 1.765091486789660893e-02 1.920884838660125160e-02 2.052157197695173019e-02 2.150859410857025589e-02 2.208885657589774315e-02 2.218587635127633462e-02 2.173467766092169670e-02 2.069058017354104967e-02 1.903966035622065012e-02 1.681032242412430419e-02 1.408489536447557477e-02 1.100954223842738611e-02 7.800117546427478427e-03 4.741111892951827174e-03 2.174743228075699201e-03 4.779054083185252984e-04 2.633307899529158396e-05 1.148033840103581012e-03 4.071413491686786193e-03 8.876711751948046167e-03 1.546113960230115908e-02 2.352730462582998741e-02 3.260066547071101967e-02 4.207557670185221171e-02 5.128278313015765394e-02 5.956622155105029126e-02 6.635532352590282901e-02 7.122101394428913268e-02 7.390825544361311061e-02 7.434354968472010883e-02 7.262060070814947699e-02 6.897035511098995042e-02 6.372264165133166569e-02 5.726602396782670690e-02 5.001090868032007086e-02 4.235905598962331348e-02 3.478798073979887800e-02
2.756575056413138741e-02 3.354159110393147708e-02 3.954535463529215006e-02 4.519963419703452306e-02 5.019347636861653389e-02 5.421563381667970916e-02 5.697778738598639064e-02 5.824154919687696275e-02 5.784675472980915084e-02 5.573739754037564803e-02 5.198072855206088694e-02 4.677491416805286406e-02 4.044156513614102083e-02 3.340155053250053185e-02 2.613557510400643311e-02 1.913437228614164182e-02 1.284609061529631141e-02 7.629582458628657825e-03 3.721317720613156414e-03 1.220726348175328081e-03 9.479330259957621351e-05 1.988970755317938626e-04 1.308248639761695579e-03 3.153365693302508273e-03 5.453693199715451551e-03 7.945198130723316390e-03 1.039983013571194742e-02 1.263658185626227726e-02 1.452518526121261526e-02 1.598417213929657563e-02 1.697520232967457757e-02 1.749538915939774161e-02 1.756899557967947501e-02 1.723946724065759592e-02 1.656239316226320799e-02 1.559968173818677972e-02 1.441502065073626410e-02 1.307054728298520652e-02 1.162457661763959677e-02 1.013019969256932079e-02 8.634562219874575284e-03 7.178647715703105961e-03 5.797413421663618477e-03 4.520154316132766852e-03 3.370996820178435386e-03 2.369447307313496485e-03 1.530940307320023328e-03 8.673471758375297328e-04 3.874182466171010859e-04 9.714058434142192435e-05 7.511290743231140626e-29 9.714058434127932466e-05 3.874182466180003774e-04 8.673471758381556427e-04 1.530940307318753293e-03 2.369447307312879357e-03 3.370996820181118136e-03 4.520154316130971413e-03 5.797413421660112601e-03 7.178647715706716788e-03 8.634562219875191111e-03 1.013019969256143821e-02 1.162457661764162466e-02 1.307054728299018170e-02 1.441502065073906394e-02 1.559968173818194852e-02 1.656239316225184208e-02 1.723946724065818920e-02 1.756899557969845288e-02 1.749538915940430928e-02 1.697520232966850257e-02 1.598417213929294659e-02 1.452518526121106268e-02 1.263658185626607457e-02 1.039983013571184681e-02 7.945198130724409266e-03 5.453693199714017802e-03 3.153365693303182213e-03 1.308248639760958539e-03 1.988970755317590326e-04 9.479330259952777678e-05 1.220726348174735023e-03 3.721317720611312836e-03 7.629582458625397412e-03 1.284609061529106561e-02 1.913437228613854013e-02 2.613557510400214140e-02 3.340155053248832634e-02 4.044156513614877158e-02 4.677491416807008640e-02 5.198072855206381515e-02 5.573739754035699628e-02 5.784675472980589650e-02 5.824154919689680798e-02 5.697778738597902154e-02 5.421563381667274945e-02 5.019347636861568041e-02 4.519963419703670882e-02 3.954535463529604278e-02 3.354159110394477894e-02 2.756575056414755850e-02
2.167699998104531678e-02 2.638755879823903236e-02 3.109800035470882892e-02 3.551118126454415325e-02 3.938653580735319848e-02 4.248756389614274931e-02 4.459936275421694241e-02 4.554832576944606998e-02 4.522210208670537218e-02 4.358721577401838271e-02 4.070131998917961985e-02 3.671713388214261492e-02 3.187585306601039420e-02 2.648927371278142137e-02 2.091184467696772728e-02 1.550594907758914322e-02 1.060535685791168074e-02 6.482455955197127806e-03 3.324279409573842586e-03 1.220603054913687105e-03 1.649711218434742781e-04 6.709161857972765423e-05 7.732502309757714526e-04 2.090575027295743689e-03 3.811157039011412069e-03 5.732932565483687265e-03 7.675476666750368111e-03 9.490084162051312666e-03 1.106448311349157720e-02 1.232313587238928129e-02 1.322434750441020372e-02 1.375539956181300386e-02 1.392675822066180569e-02 1.376615974434353476e-02 1.331311937388093662e-02 1.261418238609775602e-02 1.171905680642967157e-02 1.067763961700828046e-02 9.537866957570591275e-03 8.344274513281128153e-03 7.137136978975474125e-03 5.952056139514043387e-03 4.819878430232855081e-03 3.766839462975089380e-03 2.814851253421414221e-03 1.981865474903368556e-03 1.282261730684985208e-03 7.272230333895857331e-04 3.250713251400801345e-04 8.154416461644326984e-05 4.225101043067515551e-29 8.154416461622892307e-05 3.250713251407199222e-04 7.272230333901508192e-04 1.282261730684053662e-03 1.981865474902352441e-03 2.814851253423115984e-03 3.766839462973755812e-03 4.819878430230728310e-03 5.952056139516800730e-03 7.137136978976551388e-03 8.344274513274643756e-03 9.537866957572780496e-03 1.067763961701221481e-02 1.171905680643278713e-02 1.261418238609435249e-02 1.331311937387139738e-02 1.376615974434257199e-02 1.392675822067650573e-02 1.375539956181716199e-02 1.322434750440788613e-02 1.232313587238629236e-02 1.106448311348982687e-02 9.490084162053548725e-03 7.675476666752727335e-03 5.732932565484873816e-03 3.811157039009899390e-03 2.090575027296970572e-03 7.732502309758417089e-04 6.709161857967330860e-05 1.649711218429130138e-04 1.220603054913177964e-03 3.324279409571467316e-03 6.482455955194456332e-03 1.060535685790630830e-02 1.550594907759113641e-02 2.091184467696381374e-02 2.648927371277600210e-02 3.187585306601475182e-02 3.671713388215622209e-02 4.070131998918072314e-02 4.358721577400331143e-02 4.522210208670462972e-02 4.554832576946105105e-02 4.459936275421061413e-02 4.248756389613289608e-02 3.938653580735258092e-02 3.551118126454402141e-02 3.109800035471054977e-02 2.638755879825107828e-02 2.167699998105746331e-02
1.690759298372931582e-02 2.061460062330954662e-02 2.430871739641750351e-02 2.775675266612653846e-02 3.077255112404954362e-02 3.317597550642797238e-02 3.480606364174446826e-02 3.553537730677437667e-02 3.528411573078632513e-02 3.403215261814152709e-02 3.182695248219277739e-02 2.878546087082694063e-02 2.508863173256383958e-02 2.096824882885763019e-02 1.668698285782220514e-02 1.251394081101278588e-02 8.698976375724294316e-03 5.449437599832508000e-03 2.912671924666964014e-03 1.166547553640818287e-03 2.187526943905403025e-04 1.408888467876204888e-05 4.477544007632685685e-04 1.381957500790171114e-03 2.663157161387262259e-03 4.137683853286299764e-03 5.664232983132518051e-03 7.122526422149614428e-03 8.418131904386229672e-03 9.483922640048872074e-03 1.027892991623878885e-02 1.078542010616946600e-02 1.100496923994959131e-02 1.095417131253896732e-02 1.066044954570303897e-02 1.015827700216202258e-02 9.485973958171007789e-03 8.683142441419780533e-03 7.788723685455281945e-03 6.839617852908694284e-03 5.869781262841043332e-03 4.909708327286549032e-03 3.986207968739493429e-03 3.122393062067845004e-03 2.337813184593114015e-03 1.648673463286786560e-03 1.068094210564629869e-03 6.063765978397112717e-04 2.712485275887075060e-04 6.807212014698485795e-05 5.750831975286342199e-29 6.807212014687964968e-05 2.712485275894110448e-04 6.063765978400574574e-04 1.068094210563818886e-03 1.648673463285684794e-03 2.337813184595432039e-03 3.122393062066612050e-03 3.986207968737554876e-03 4.909708327289314181e-03 5.869781262841969674e-03 6.839617852902849134e-03 7.788723685456744317e-03 8.683142441422929056e-03 9.485973958173406911e-03 1.015827700215879426e-02 1.066044954569815226e-02 1.095417131253857007e-02 1.100496923996367032e-02 1.078542010617384965e-02 1.027892991623715127e-02 9.483922640047028063e-03 8.418131904386500289e-03 7.122526422150165203e-03 5.664232983133767052e-03 4.137683853286650178e-03 2.663157161386793884e-03 1.381957500791196119e-03 4.477544007626611984e-04 1.408888467873441527e-05 2.187526943902124940e-04 1.166547553641051390e-03 2.912671924664539738e-03 5.449437599829892037e-03 8.698976375722698370e-03 1.251394081101066258e-02 1.668698285781666096e-02 2.096824882885325869e-02 2.508863173257049398e-02 2.878546087083871940e-02 3.182695248219399170e-02 3.403215261812594233e-02 3.528411573078304303e-02 3.553537730679019041e-02 3.480606364173965961e-02 3.317597550642144288e-02 3.077255112404886361e-02 2.775675266612637193e-02 2.430871739641690676e-02 2.061460062331696430e-02 1.690759298373837455e-02
1.307118181520675396e-02 1.598217046697352275e-02 1.887648850896377073e-02 2.157166470250806989e-02 2.392355461661145599e-02 2.579458657025314461e-02 2.706359614905481936e-02 2.763627514616660841e-02 2.745518143481631701e-02 2.650801186683356125e-02 2.483275290113126643e-02 2.251846944069853251e-02 1.970091437974217860e-02 1.655282213091357341e-02 1.326959409820665896e-02 1.005192681154930788e-02 7.087572841572522056e-03 4.534682533963981486e-03 2.508958581771200593e-03 1.076198256605786748e-03 2.508542964713532256e-04 2.431542330613192623e-07 2.531966571906613941e-04 9.114497339861925111e-04 1.861936740204699200e-03 2.988383946974195078e-03 4.181020614351488654e-03 5.343749902175592981e-03 6.398606983077930084e-03 7.287709729386063554e-03 7.973146958384476346e-03 8.435356258932668466e-03 8.670545480173845118e-03 8.687644678831910397e-03 8.505172463345497466e-03 8.148288753072991178e-03 7.646202606880009300e-03 7.030018456902227715e-03 6.331040071654196050e-03 5.579508039848766164e-03 4.803720450051764991e-03 4.029473823112781489e-03 3.279758343749632297e-03 2.574644656642256692e-03 1.931306268552118515e-03 1.364129978108765805e-03 8.848754229361230003e-04 5.028529848778742718e-04 2.250965099644419731e-04 5.651343460821832296e-05 2.934097946574664605e-29 5.651343460806956365e-05 2.250965099649756987e-04 5.028529848780173865e-04 8.848754229353939828e-04 1.364129978108249725e-03 1.931306268553426063e-03 2.574644656641667754e-03 3.279758343746770003e-03 4.029473823115122498e-03 4.803720450053163178e-03 5.579508039844922884e-03 6.331040071654120589e-03 7.030018456903464573e-03 7.646202606881615654e-03 8.148288753069853063e-03 8.505172463339653183e-03 8.687644678831507941e-03 8.670545480184296827e-03 8.435356258936535165e-03 7.973146958382222940e-03 7.287709729383218607e-03 6.398606983076472916e-03 5.343749902175777729e-03 4.181020614351652585e-03 2.988383946974618351e-03 1.861936740204902813e-03 9.114497339870277805e-04 2.531966571904452584e-04 2.431542330519182024e-07 2.508542964711983473e-04 1.076198256605291484e-03 2.508958581769044766e-03 4.534682533962355183e-03 7.087572841568233820e-03 1.005192681154928706e-02 1.326959409820403259e-02 1.655282213091169297e-02 1.970091437974894749e-02 2.251846944070946821e-02 2.483275290113017009e-02 2.650801186682360047e-02 2.745518143481600129e-02 2.763627514617782513e-02 2.706359614905137767e-02 2.579458657024783635e-02 2.392355461661335725e-02 2.157166470250981502e-02 1.887648850896567546e-02 1.598217046697919183e-02 1.307118181521384030e-02
1.000738422999871563e-02 1.228695858368278500e-02 1.455103280044229078e-02 1.665721616489077017e-02 1.849380136534837030e-02 1.995544082771038771e-02 2.095047782863456234e-02 2.140855904967951806e-02 2.128775801815472463e-02 2.058029594617688182e-02 1.931591753244039575e-02 1.756210854938721269e-02 1.542064974948957612e-02 1.302046885958736688e-02 1.050731351812468281e-02 8.031316798366322854e-03 5.733939338488071302e-03 3.735940464399350666e-03 2.127899279525116531e-03 9.643937044478570562e-04 2.623414847818784598e-04 3.349024474913649214e-06 1.393432860266545883e-04 6.003854415870886647e-04 1.303429067487930004e-03 2.160874551687364756e-03 3.088023024490688193e-03 4.008865275103191440e-03 4.859976037070695698e-03 5.592564959283619075e-03 6.172932788861252261e-03 6.581689522748518893e-03 6.812122442166535473e-03 6.868076672596017812e-03 6.761651556138711938e-03 6.510942133447336980e-03 6.137980801552308380e-03 5.666968751192010163e-03 5.122834484015685759e-03 4.530118567635747079e-03 3.912158663828849310e-03 3.290534521176045370e-03 2.684726468539610014e-03 2.111940514539806680e-03 1.587056357869002761e-03 1.122659813863183687e-03 7.291271906002819636e-04 4.147352248662437954e-04 1.857758548467756715e-04 4.666014123319981490e-05 1.577892673491263825e-29 4.666014123311550463e-05 1.857758548474107430e-04 4.147352248667465942e-04 7.291271905994875686e-04 1.122659813862622721e-03 1.587056357870136186e-03 2.111940514539612391e-03 2.684726468537722635e-03 3.290534521177649555e-03 3.912158663829642079e-03 4.530118567632258550e-03 5.122834484017091752e-03 5.666968751194129128e-03 6.137980801553432481e-03 6.510942133444649026e-03 6.761651556134379466e-03 6.868076672596715171e-03 6.812122442174216828e-03 6.581689522751933696e-03 6.172932788859782083e-03 5.592564959282562628e-03 4.859976037070830139e-03 4.008865275104381461e-03 3.088023024491154400e-03 2.160874551688597711e-03 1.303429067487909621e-03 6.003854415877328977e-04 1.393432860266948122e-04 3.349024474922957260e-06 2.623414847819423193e-04 9.643937044473750199e-04 2.127899279522811084e-03 3.735940464399368447e-03 5.733939338484241033e-03 8.031316798366555307e-03 1.050731351812260288e-02 1.302046885958429469e-02 1.542064974949521397e-02 1.756210854939429383e-02 1.931591753244018758e-02 2.058029594617258665e-02 2.128775801815311133e-02 2.140855904968837903e-02 2.095047782863215802e-02 1.995544082770626254e-02 1.849380136534628169e-02 1.665721616488907708e-02 1.455103280044182240e-02 1.228695858368742538e-02 1.000738423000563544e-02
7.579396694295860784e-03 9.358217613841257609e-03 1.112511420723276238e-02 1.276927835606561645e-02 1.420406903824429461e-02 1.534860868744779977e-02 1.613323775200036989e-02 1.650506551147036538e-02 1.643305694752307186e-02 1.591201278707931113e-02 1.496479863460218641e-02 1.364228509059480648e-02 1.202068278929513748e-02 1.019627797389689901e-02 8.277950586577218287e-03 6.378219391418272002e-03 4.603829594919466375e-03 3.047011285331933071e-03 1.778457093447870967e-03 8.428047220834742346e-04 2.570184016132939157e-04 1.162638490107206593e-05 7.437866933541299394e-05 3.956114598433264256e-04 9.144793041983800786e-04 1.565240712520443115e-03 2.282925724449318561e-03 3.007924817281671520e-03 3.689266702276038177e-03 4.286556883196989028e-03 4.770704073579002877e-03 5.123658471532930442e-03 5.337427921947114628e-03 5.412636341120408145e-03 5.356857637470463160e-03 5.182911409883466693e-03 4.907255028378468970e-03 4.548558023305077774e-03 4.126503511973517516e-03 3.660829535718095312e-03 3.170600683158636413e-03 2.673686148047331110e-03 2.186412807005409537e-03 1.723359292624963585e-03 1.297257814857432192e-03 9.189733514492044947e-04 5.975337967526568247e-04 3.401890283802346503e-04 1.524811732860438182e-04 3.831237717644218714e-05 1.877822685807785156e-29 3.831237717632710586e-05 1.524811732866401836e-04 3.401890283803992864e-04 5.975337967521502855e-04 9.189733514484380722e-04 1.297257814857995543e-03 1.723359292624480898e-03 2.186412807004436357e-03 2.673686148048369775e-03 3.170600683159128640e-03 3.660829535714827093e-03 4.126503511973345778e-03 4.548558023306034474e-03 4.907255028379991189e-03 5.182911409883326180e-03 5.356857637466964223e-03 5.412636341120141865e-03 5.337427921953716119e-03 5.123658471535892482e-03 4.770704073578816394e-03 4.286556883197080968e-03 3.689266702275811362e-03 3.007924817281184063e-03 2.282925724449180217e-03 1.565240712521700139e-03 9.144793041978426396e-04 3.956114598435399592e-04 7.437866933533120444e-05 1.162638490106853380e-05 2.570184016129207875e-04 8.428047220834962439e-04 1.778457093447932333e-03 3.047011285330053498e-03 4.603829594917076794e-03 6.378219391417585052e-03 8.277950586576630215e-03 1.019627797389625889e-02 1.202068278930096962e-02 1.364228509059968800e-02 1.496479863460279530e-02 1.591201278707665354e-02 1.643305694752200327e-02 1.650506551147691223e-02 1.613323775199751453e-02 1.534860868744458533e-02 1.420406903824360939e-02 1.276927835606414541e-02 1.112511420723297749e-02 9.358217613846125243e-03 7.579396694298613790e-03
5.671395438898130595e-03 7.053299150749467450e-03 8.427709590032852680e-03 9.708644643802116433e-03 1.082886144662899980e-02 1.172612905682368818e-02 1.234728081018970393e-02 1.265226556673751737e-02 1.261779222301204553e-02 1.224011468311136247e-02 1.153651498844071588e-02 1.054512548122003152e-02 9.322890095224819693e-03 7.941687163369039876e-03 6.482890866104636628e-03 5.030891036806264642e-03 3.666271988705963915e-03 2.459428382588715965e-03 1.465347744700920378e-03 7.201203386025495194e-04 2.394803315911021553e-04 1.938933418633007448e-05 3.840153030809694218e-05 2.613465871350336540e-04 6.437602111516216351e-04 1.136486643267289615e-03 1.689955857983817603e-03 2.257771133183587419e-03 2.799396769316466003e-03 3.281882095441300551e-03 3.680676515573698664e-03 3.979671523242931351e-03 4.170648615356430632e-03 4.252322359794507775e-03 4.229154186329872264e-03 4.110084070090462040e-03 3.907292349411193265e-03 3.635068679747078049e-03 3.308833616663942739e-03 2.944332660148373925e-03 2.557003415494619580e-03 2.161503481310277173e-03 1.771378856875703307e-03 1.398848942920923478e-03 1.054683467787509953e-03 7.481479140960491840e-04 4.869964508955251380e-04 2.774943971253495691e-04 1.244554455712966695e-04 3.128201067606502234e-05 0.000000000000000000e+00 3.128201067590607830e-05 1.244554455717183700e-04 2.774943971256083682e-04 4.869964508950482517e-04 7.481479140956219000e-04 1.054683467788433476e-03 1.398848942920780363e-03 1.771378856874276713e-03 2.161503481311128922e-03 2.557003415494784378e-03 2.944332660145227570e-03 3.308833616663927561e-03 3.635068679748276309e-03 3.907292349412595789e-03 4.110084070090252138e-03 4.229154186327690849e-03 4.252322359795044672e-03 4.170648615362202924e-03 3.979671523245016489e-03 3.680676515572927580e-03 3.281882095438861530e-03 2.799396769316705395e-03 2.257771133183819005e-03 1.689955857984145899e-03 1.136486643267603817e-03 6.437602111511553198e-04 2.613465871354066737e-04 3.840153030798578435e-05 1.938933418636486721e-05 2.394803315909734606e-04 7.201203386025122229e-04 1.465347744699517637e-03 2.459428382588354275e-03 3.666271988705791744e-03 5.030891036805338300e-03 6.482890866102145565e-03 7.941687163366377075e-03 9.322890095226689725e-03 1.054512548122384791e-02 1.153651498844006709e-02 1.224011468310713668e-02 1.261779222301202298e-02 1.265226556674167550e-02 1.234728081018671153e-02 1.172612905682060037e-02 1.082886144662923919e-02 9.708644643802645524e-03 8.427709590034809448e-03 7.053299150752841487e-03 5.671395438900713598e-03
4.185945741616035019e-03 5.253563420495357440e-03 6.318074772621332276e-03 7.312969493479176686e-03 8.186043676878692471e-03 8.889328475720111034e-03 9.382096620762158182e-03 9.633821489108629343e-03 9.626795853371913556e-03 9.358090994985125005e-03 8.840551020106156635e-03 8.102580740438009368e-03 7.186599217978733266e-03 6.146185259970778601e-03 5.042114954612770227e-03 3.937655494271905497e-03 2.893602085883231409e-03 1.963598743187358001e-03 1.190254682269195098e-03 6.024585483159485780e-04 2.141227440202441714e-04 2.439223862296674636e-05 1.916332089611034930e-05 1.736100880509973876e-04 4.553306206947049361e-04 8.277065011257913555e-04 1.253110504859675754e-03 1.695680318920608862e-03 2.123479535330316265e-03 2.509970826803613678e-03 2.834814984026625979e-03 3.084074699643898822e-03 3.249941121575077377e-03 3.330116495625996993e-03 3.326982741477576416e-03 3.246669686968834019e-03 3.098113780482934353e-03 2.892173195662573870e-03 2.640841731198110415e-03 2.356583824088502935e-03 2.051797239430972614e-03 1.738398654107476890e-03 1.427519979892564149e-03 1.129299175950304514e-03 8.527477071867215624e-04 6.056769832761717265e-04 3.946674424007858397e-04 2.250659370915532678e-04 1.009993848434996783e-04 2.539503087189693063e-05 1.877822685807785156e-29 2.539503087176987907e-05 1.009993848439128542e-04 2.250659370917977012e-04 3.946674424006528081e-04 6.056769832756683314e-04 8.527477071874622894e-04 1.129299175950138198e-03 1.427519979890840484e-03 1.738398654107781551e-03 2.051797239432101485e-03 2.356583824085337498e-03 2.640841731198382333e-03 2.892173195664000246e-03 3.098113780484308688e-03 3.246669686968342659e-03 3.326982741474951780e-03 3.330116495625238485e-03 3.249941121578382025e-03 3.084074699646729891e-03 2.834814984026791211e-03 2.509970826803967561e-03 2.123479535329825339e-03 1.695680318921245940e-03 1.253110504859067517e-03 8.277065011263201209e-04 4.553306206940285566e-04 1.736100880513079031e-04 1.916332089607028803e-05 2.439223862297074436e-05 2.141227440201643470e-04 6.024585483154300041e-04 1.190254682268450251e-03 1.963598743187403104e-03 2.893602085881848401e-03 3.937655494272132746e-03 5.042114954612302719e-03 6.146185259970609466e-03 7.186599217982935633e-03 8.102580740440885540e-03 8.840551020106239902e-03 9.358090994981574026e-03 9.626795853373060208e-03 9.633821489113850861e-03 9.382096620759968961e-03 8.889328475718671213e-03 8.186043676878376751e-03 7.312969493478486266e-03 6.318074772621923817e-03 5.253563420497781716e-03 4.185945741618325722e-03
3.041549026996940002e-03 3.860731813491749716e-03 4.680670027469372753e-03 5.450092818244317919e-03 6.128479130337805697e-03 6.678810241026945232e-03 7.069796993040418712e-03 7.278041965242793530e-03 7.289925593696762809e-03 7.102990788077543326e-03 6.726614593544736481e-03 6.181803082109942581e-03 5.500026698528118901e-03 4.721120590808166803e-03 3.890393861145124629e-03 3.055203813196568936e-03 2.261335258839191568e-03 1.549563181068670586e-03 9.527598428990595404e-04 4.938359845302631732e-04 1.846923783215886829e-04 2.622339660747158519e-05 9.282491484220102871e-06 1.164124601004349068e-04 3.240760582029534893e-04 6.051005785685424848e-04 9.310699048131362799e-04 1.274448889946397899e-03 1.610293867012305320e-03 1.917475871264962819e-03 2.179408566935560863e-03 2.384323756544524334e-03 2.525170708257687066e-03 2.599231836812664325e-03 2.607549314250977909e-03 2.554248901040146423e-03 2.445832757962874970e-03 2.290495791409678707e-03 2.097502913599451953e-03 1.876649250854657992e-03 1.637812760761713816e-03 1.390599227407870488e-03 1.144073052786936289e-03 9.065632538233820044e-04 6.855320976732553161e-04 4.874933428102164960e-04 3.179676323993763554e-04 1.814638254229203427e-04 8.147665853898020062e-05 2.049290418182869611e-05 8.345878603590155628e-30 2.049290418176519235e-05 8.147665853936881934e-05 1.814638254229639818e-04 3.179676323992360054e-04 4.874933428098194069e-04 6.855320976740329059e-04 9.065632538232388897e-04 1.144073052785834306e-03 1.390599227409136836e-03 1.637812760762254183e-03 1.876649250852920232e-03 2.097502913599752928e-03 2.290495791409774985e-03 2.445832757964027260e-03 2.554248901039354955e-03 2.607549314249301298e-03 2.599231836812778817e-03 2.525170708261062404e-03 2.384323756546013594e-03 2.179408566935450708e-03 1.917475871264433728e-03 1.610293867011486097e-03 1.274448889946458614e-03 9.310699048131195832e-04 6.051005785688663360e-04 3.240760582027844621e-04 1.164124601006609222e-04 9.282491484128558938e-06 2.622339660761070527e-05 1.846923783216283918e-04 4.938359845302072284e-04 9.527598428976358745e-04 1.549563181067354148e-03 2.261335258837747410e-03 3.055203813196540746e-03 3.890393861143939813e-03 4.721120590806843209e-03 5.500026698528477989e-03 6.181803082113419834e-03 6.726614593543259364e-03 7.102990788074903944e-03 7.289925593696568520e-03 7.278041965246908294e-03 7.069796993039040474e-03 6.678810241026369304e-03 6.128479130337656511e-03 5.450092818244444554e-03 4.680670027470549763e-03 3.860731813493075044e-03 3.041549026997879789e-03
2.170396528114234419e-03 2.793695453984821209e-03 3.420868067911653383e-03 4.012543951242421997e-03 4.537296402479970917e-03 4.966545495592167292e-03 5.276204897371638419e-03 5.448261438460002930e-03 5.472135750147472284e-03 5.345664639843915669e-03 5.075558155656591762e-03 4.677219537571217396e-03 4.173873880569547654e-03 3.595026213451882335e-03 2.974352190114413780e-03 2.347201792089457107e-03 1.747954550087591277e-03 1.207492157744854836e-03 7.510444004566375507e-04 3.966174769870671273e-04 1.541377057874611812e-04 2.535155907474939468e-05 4.430826062184864822e-06 7.915435880182400776e-05 2.324861072571009430e-04 4.443479155412368375e-04 6.933936393684492910e-04 9.586224861723178017e-04 1.220715208875549056e-03 1.463027499675262962e-03 1.672222546226027635e-03 1.838563581797864532e-03 1.955914509609569824e-03 2.021511915999777906e-03 2.035576428150785971e-03 2.000827872742035485e-03 1.921959833657888158e-03 1.805117580892239872e-03 1.657411043943565494e-03 1.486483013121610817e-03 1.300142959489445152e-03 1.106069162566691551e-03 9.115762563393153221e-04 7.234416491779804836e-04 5.477822216979497333e-04 3.899719000674828091e-04 2.545907990509009805e-04 1.453973349381863073e-04 6.531579029932550067e-05 1.643309933704331459e-05 4.707597149837572325e-29 1.643309933697040200e-05 6.531579029972478523e-05 1.453973349385647752e-04 2.545907990506620223e-04 3.899719000671053983e-04 5.477822216986296365e-04 7.234416491778150344e-04 9.115762563385230955e-04 1.106069162566615006e-03 1.300142959490596575e-03 1.486483013120821735e-03 1.657411043943799031e-03 1.805117580892403152e-03 1.921959833658685481e-03 2.000827872741854207e-03 2.035576428149175714e-03 2.021511915999452211e-03 1.955914509612811155e-03 1.838563581799482595e-03 1.672222546226009637e-03 1.463027499675037882e-03 1.220715208875010208e-03 9.586224861723070681e-04 6.933936393683369677e-04 4.443479155412368375e-04 2.324861072567660058e-04 7.915435880190263953e-05 4.430826062216379530e-06 2.535155907487807593e-05 1.541377057875116508e-04 3.966174769869419562e-04 7.510444004556101607e-04 1.207492157744645368e-03 1.747954550085903825e-03 2.347201792089657901e-03 2.974352190113043783e-03 3.595026213450971606e-03 4.173873880570616243e-03 4.677219537574493421e-03 5.075558155656357574e-03 5.345664639841984055e-03 5.472135750148342248e-03 5.448261438462572055e-03 5.276204897370189058e-03 4.966545495593342567e-03 4.537296402479891987e-03 4.012543951244094270e-03 3.420868067912207194e-03 2.793695453986169523e-03 2.170396528115031958e-03
1.516358768936175135e-03 1.985760510426857074e-03 2.461352353102035876e-03 2.913034491512143161e-03 3.316473414648916235e-03 3.649615703766871753e-03 3.893902644924884197e-03 4.035423046735506745e-03 4.065895455199185562e-03 3.983367138119088893e-03 3.792527296315757919e-03 3.504557769225001129e-03 3.136485397497480298e-03 2.710052547324325739e-03 2.250179530035235041e-03 1.783146114966956304e-03 1.334659831674219052e-03 9.279984903894771551e-04 5.824088015006504337e-04 3.119121683247023935e-04 1.246174426005506003e-04 2.257725755668977239e-05 2.160010601660157455e-06 5.485382219974337266e-05 1.683795933884917940e-04 3.279716228055745632e-04 5.176860665689116819e-04 7.216163397548696484e-04 9.249247037991065960e-04 1.114634396212467763e-03 1.280160967554421587e-03 1.413590685959605032e-03 1.509735463447100688e-03 1.566007003008104735e-03 1.582158379290469000e-03 1.559940531227209685e-03 1.502716019440909247e-03 1.415064727341656253e-03 1.302407535384525993e-03 1.170665553941410957e-03 1.025965029865848069e-03 8.743919489596894447e-04 7.217957610049191390e-04 5.736384813658885681e-04 4.348834849227268141e-04 3.099173658679620601e-04 2.024980480026206077e-04 1.157226750770618386e-04 5.200950835602652069e-05 1.308897018428173735e-05 1.056275260766878888e-29 1.308897018419983096e-05 5.200950835625192632e-05 1.157226750772112416e-04 2.024980480025932858e-04 3.099173658678365095e-04 4.348834849231241200e-04 5.736384813662115520e-04 7.217957610040869054e-04 8.743919489599019483e-04 1.025965029866140804e-03 1.170665553940462931e-03 1.302407535384574998e-03 1.415064727341483215e-03 1.502716019442465727e-03 1.559940531226428626e-03 1.582158379289465679e-03 1.566007003007841491e-03 1.509735463449319833e-03 1.413590685960864875e-03 1.280160967554601348e-03 1.114634396212443044e-03 9.249247037986462437e-04 7.216163397547195948e-04 5.176860665685350301e-04 3.279716228059933363e-04 1.683795933881153861e-04 5.485382220009603653e-05 2.160010601648646277e-06 2.257725755679960885e-05 1.246174426005904718e-04 3.119121683244545449e-04 5.824088014993459217e-04 9.279984903892264875e-04 1.334659831672389569e-03 1.783146114967747338e-03 2.250179530035125754e-03 2.710052547324536074e-03 3.136485397498917950e-03 3.504557769227216804e-03 3.792527296315841186e-03 3.983367138117384527e-03 4.065895455198461315e-03 4.035423046736080939e-03 3.893902644924574115e-03 3.649615703766496619e-03 3.316473414649889848e-03 2.913034491512500081e-03 2.461352353101933094e-03 1.985760510428258730e-03 1.516358768937043798e-03
1.033215485155975812e-03 1.382293995600420832e-03 1.739111639346519952e-03 2.080771289925867958e-03 2.388481239157160679e-03 2.645251826088972774e-03 2.836788282088358558e-03 2.952330423863690646e-03 2.985361365177970940e-03 2.934105679625254731e-03 2.801745395100899497e-03 2.596300931969664372e-03 2.330153044384634161e-03 2.019218433834108536e-03 1.681831508039981346e-03 1.337421932202697292e-03 1.005105985070957808e-03 7.023240237529191667e-04 4.436534466074230432e-04 2.399062610997831414e-04 9.758570505315268301e-05 1.873292270683483041e-05 1.149471033832565860e-06 3.894138347455255978e-05 1.233011671326882542e-04 2.434285905500111152e-04 3.874898641934240999e-04 5.435258595581507826e-04 7.002397536249875716e-04 8.476186397488130221e-04 9.773681413373896520e-04 1.083160686550158200e-03 1.160714819558628401e-03 1.207733908732951632e-03 1.223738039737016017e-03 1.209823614414487665e-03 1.168382430884736456e-03 1.102807082598431486e-03 1.017203538945151255e-03 9.161256695696517321e-04 8.043408814073925613e-04 6.866313217215115660e-04 5.676314169010856754e-04 4.516998638926272066e-04 3.428224678345416195e-04 2.445412732554498722e-04 1.599050994641670539e-04 9.143670381308663798e-05 4.111222221654501247e-05 1.034916529648296151e-05 2.555925322349484425e-29 1.034916529640919172e-05 4.111222221667112551e-05 9.143670381325237184e-05 1.599050994641139551e-04 2.445412732551853810e-04 3.428224678351154877e-04 4.516998638928476791e-04 5.676314169006509104e-04 6.866313217220690627e-04 8.043408814074631428e-04 9.161256695686995858e-04 1.017203538945082733e-03 1.102807082598599104e-03 1.168382430885323009e-03 1.209823614414742236e-03 1.223738039736011612e-03 1.207733908732086005e-03 1.160714819560329947e-03 1.083160686551756530e-03 9.773681413373224314e-04 8.476186397489340191e-04 7.002397536248822956e-04 5.435258595583912587e-04 3.874898641932913394e-04 2.434285905503501724e-04 1.233011671325077074e-04 3.894138347455647646e-05 1.149471033849973234e-06 1.873292270687933691e-05 9.758570505327769152e-05 2.399062610994831968e-04 4.436534466069039272e-04 7.023240237523767403e-04 1.005105985070792792e-03 1.337421932203142682e-03 1.681831508039807873e-03 2.019218433834429893e-03 2.330153044385579585e-03 2.596300931970251576e-03 2.801745395100641023e-03 2.934105679623551233e-03 2.985361365178727713e-03 2.952330423865616622e-03 2.836788282087565789e-03 2.645251826089366556e-03 2.388481239157761327e-03 2.080771289926400952e-03 1.739111639347208638e-03 1.382293995601101928e-03 1.033215485156266811e-03
6.831160358078888772e-04 9.387265610788164075e-04 1.202942044136501992e-03 1.458444656084393557e-03 1.690778093311511498e-03 1.886892245194149095e-03 2.035796601847228611e-03 2.129169906480863229e-03 2.161870589240830805e-03 2.132291871108020053e-03 2.042511508549379583e-03 1.898199629010761599e-03 1.708268528135077104e-03 1.484273883762824570e-03 1.239604548691791491e-03 9.885239815613762818e-04 7.451462951703176829e-04 5.224402670280262019e-04 3.313532831903445979e-04 1.801338429047975192e-04 7.390781153493366368e-05 1.453372005067113127e-05 7.307553987318178804e-07 2.844443081425022805e-05 9.139318259658318238e-05 1.817267015407423290e-04 2.907242649137573433e-04 4.094676168621821585e-04 5.294357727742388890e-04 6.429856284828400952e-04 7.436995910854805924e-04 8.265972600112897212e-04 8.882208806123596204e-04 9.266130956099391958e-04 9.412103818510777174e-04 9.326769581050146094e-04 9.027026649973383552e-04 8.537852333465140121e-04 7.890133035565142106e-04 7.118622232840374816e-04 6.260105352199247814e-04 5.351814885514570184e-04 4.430110246003650300e-04 3.529415356716785715e-04 2.681392305431491620e-04 1.914320672815692653e-04 1.252648215203684820e-04 7.166783278951486939e-05 3.223621138603531810e-05 8.116709682118691243e-06 1.877822685807785156e-29 8.116709682046419004e-06 3.223621138622522289e-05 7.166783278973324126e-05 1.252648215203190966e-04 1.914320672813812105e-04 2.681392305436394383e-04 3.529415356717309927e-04 4.430110246002471231e-04 5.351814885516335265e-04 6.260105352206861082e-04 7.118622232835668294e-04 7.890133035565882616e-04 8.537852333468818819e-04 9.027026649973670866e-04 9.326769581052781789e-04 9.412103818501517003e-04 9.266130956090700994e-04 8.882208806136504715e-04 8.265972600125002330e-04 7.436995910861894437e-04 6.429856284827290729e-04 5.294357727743320219e-04 4.094676168625848312e-04 2.907242649138641914e-04 1.817267015407500268e-04 9.139318259659489176e-05 2.844443081427428039e-05 7.307553987348900689e-07 1.453372005065526634e-05 7.390781153488017185e-05 1.801338429046166201e-04 3.313532831901978512e-04 5.224402670281271411e-04 7.451462951700891331e-04 9.885239815620283210e-04 1.239604548691403347e-03 1.484273883762906102e-03 1.708268528136001928e-03 1.898199629011388702e-03 2.042511508549130217e-03 2.132291871107523488e-03 2.161870589241827404e-03 2.129169906481544108e-03 2.035796601846404617e-03 1.886892245194419712e-03 1.690778093311448614e-03 1.458444656084664608e-03 1.202942044136424147e-03 9.387265610794712657e-04 6.831160358076920945e-04
4.352524647092268959e-04 6.188673808197502416e-04 8.113766508182258547e-04 9.997697186543579896e-04 1.172984483784757876e-03 1.321042136930251345e-03 1.435522559980720488e-03 1.510004868714583462e-03 1.540433770571274664e-03 1.525372297483031580e-03 1.466106020513688844e-03 1.366573468988830026e-03 1.233111815504666026e-03 1.074024721903584249e-03 8.989985048247965769e-04 7.184108158364032638e-04 5.425900222197545947e-04 3.810909819223346731e-04 2.420524022416997527e-04 1.316922182556580793e-04 5.398159388063186352e-05 1.051761972041140249e-05 5.926907978623246726e-07 2.143815197409319528e-05 6.860385909965563877e-05 1.364256069700420671e-04 2.185295118407427439e-04 3.083258498542789912e-04 3.994531113777140437e-04 4.861442260631834581e-04 5.634990719421321221e-04 6.276588055633058535e-04 6.758870241026352678e-04 7.065696343805233631e-04 7.191494088906458249e-04 7.140127999579557599e-04 6.923461510779265783e-04 6.559765852426802275e-04 6.072101519194428006e-04 5.486767833501213177e-04 4.831886333321994652e-04 4.136157067776254016e-04 3.427804801383755587e-04 2.733715137664452489e-04 2.078748544193379703e-04 1.485212661230857093e-04 9.724693708405901451e-05 5.566521087242175454e-05 2.504700827524749426e-05 6.307879058764801551e-06 2.086469650897538907e-30 6.307879058731309869e-06 2.504700827539005668e-05 5.566521087260684818e-05 9.724693708409091716e-05 1.485212661229077646e-04 2.078748544196192124e-04 2.733715137665935135e-04 3.427804801381385521e-04 4.136157067775813288e-04 4.831886333326383502e-04 5.486767833493166229e-04 6.072101519188956038e-04 6.559765852423196219e-04 6.923461510789483304e-04 7.140127999581575300e-04 7.191494088895465523e-04 7.065696343801575532e-04 6.758870241033620085e-04 6.276588055644694193e-04 5.634990719422741526e-04 4.861442260628777131e-04 3.994531113775023532e-04 3.083258498543837252e-04 2.185295118407261285e-04 1.364256069702532155e-04 6.860385909959400188e-05 2.143815197408431499e-05 5.926907978589908568e-07 1.051761972052695980e-05 5.398159388060603918e-05 1.316922182555896391e-04 2.420524022412351450e-04 3.810909819225390995e-04 5.425900222191574161e-04 7.184108158365257787e-04 8.989985048242125172e-04 1.074024721904508857e-03 1.233111815505361216e-03 1.366573468989816000e-03 1.466106020513458560e-03 1.525372297482551929e-03 1.540433770571308057e-03 1.510004868715606732e-03 1.435522559980852543e-03 1.321042136930669847e-03 1.172984483785415770e-03 9.997697186551141122e-04 8.113766508189090105e-04 6.188673808199760809e-04 4.352524647092637588e-04
2.647237761934491613e-04 3.934881207118668235e-04 5.309726428439401867e-04 6.674794684095829416e-04 7.946038980257187374e-04 9.047645233393419818e-04 9.915465020345042967e-04 1.050017807308996657e-03 1.076990750242171231e-03 1.071201196105849799e-03 1.033381226461127728e-03 9.662077930282599904e-04 8.741199137856306292e-04 7.630093360647990756e-04 6.398029382168150814e-04 5.119676683203592312e-04 3.869786201304138782e-04 2.717962605804903294e-04 1.723987817969061692e-04 9.340983780422764521e-05 3.785126861366202146e-05 7.036368671999238466e-06 6.039152355882071513e-07 1.667875650758539482e-05 5.213320174569385795e-05 1.029160684334392694e-04 1.644135445369159106e-04 2.318077500798369447e-04 3.004041398924576904e-04 3.659064166358534653e-04 4.246260665571177238e-04 4.736217819642488027e-04 5.107709903355354920e-04 5.347809366026554578e-04 5.451500855253932961e-04 5.420921352007478274e-04 5.264349621289273048e-04 4.995057488636965538e-04 4.630117860744960116e-04 4.189243574131222537e-04 3.693709976039141318e-04 3.165394656377976471e-04 2.625951183826421924e-04 2.096120605053495081e-04 1.595174892338426442e-04 1.140480191744984044e-04 7.471641704919450289e-05 4.278704575445926487e-05 1.925835973829188034e-05 4.850963118855006125e-06 2.203833568760525357e-29 4.850963118812412226e-06 1.925835973849369779e-05 4.278704575465268654e-05 7.471641704916246471e-05 1.140480191743629604e-04 1.595174892340502689e-04 2.096120605056096353e-04 2.625951183823760750e-04 3.165394656379402739e-04 3.693709976046061780e-04 4.189243574127857715e-04 4.630117860744297669e-04 4.995057488640404627e-04 5.264349621296034133e-04 5.420921352007028330e-04 5.451500855254002350e-04 5.347809366022064897e-04 5.107709903361065413e-04 4.736217819651203928e-04 4.246260665575895686e-04 3.659064166361464168e-04 3.004041398923038963e-04 2.318077500800850915e-04 1.644135445367164716e-04 1.029160684335837935e-04 5.213320174558322867e-05 1.667875650766493460e-05 6.039152355730818957e-07 7.036368672021551855e-06 3.785126861369157952e-05 9.340983780413478329e-05 1.723987817962433422e-04 2.717962605804656638e-04 3.869786201301257515e-04 5.119676683205743369e-04 6.398029382163077832e-04 7.630093360649447924e-04 8.741199137862140384e-04 9.662077930289031391e-04 1.033381226460630296e-03 1.071201196105478568e-03 1.076990750242175134e-03 1.050017807309567165e-03 9.915465020340168394e-04 9.047645233391100709e-04 7.946038980259136769e-04 6.674794684097543540e-04 5.309726428439114554e-04 3.934881207121007402e-04 2.647237761934814705e-04
1.515690707360366825e-04 2.391366018178076199e-04 3.348958633902746778e-04 4.316858958167836655e-04 5.231806115649658123e-04 6.036703403220257131e-04 6.683072864039770692e-04 7.133305402789828775e-04 7.362513030690115597e-04 7.359791835066179910e-04 7.128728203979004668e-04 6.687028305876985225e-04 6.065220035631665443e-04 5.304461896779646968e-04 4.453585196776703903e-04 3.565582448497390459e-04 2.693823157680202149e-04 1.888316931128792469e-04 1.192345631920566068e-04 6.397493167480470925e-05 2.530793915376139497e-05 4.273693664909496696e-06 7.108397124974242197e-07 1.336098654801360290e-05 4.004684162271818188e-05 7.790138597803226246e-05 1.236231118544772647e-04 1.737331098285179961e-04 2.248130940045061418e-04 2.737084624197492501e-04 3.176862868340670984e-04 3.545438649342536920e-04 3.826684906294488143e-04 4.010529906982344354e-04 4.092741697049929496e-04 4.074426359185494739e-04 3.961327291107246979e-04 3.763006950196891385e-04 3.491981306734436366e-04 3.162863182971348383e-04 2.791555855841568548e-04 2.394524319476048514e-04 1.988159431723583292e-04 1.588240313040039948e-04 1.209492958342956424e-04 8.652379370611440761e-05 5.671170159658214772e-05 3.248871935795811383e-05 1.462706261245764217e-05 3.684992186902669148e-06 1.304043531810961642e-29 3.684992186894268699e-06 1.462706261260941692e-05 3.248871935812886212e-05 5.671170159658317771e-05 8.652379370591992884e-05 1.209492958346276522e-04 1.588240313040944443e-04 1.988159431719509944e-04 2.394524319476158290e-04 2.791555855844834707e-04 3.162863182963948161e-04 3.491981306734392456e-04 3.763006950198514978e-04 3.961327291106025625e-04 4.074426359188647057e-04 4.092741697044197319e-04 4.010529906978720408e-04 3.826684906299427226e-04 3.545438649352934961e-04 3.176862868345120008e-04 2.737084624195963776e-04 2.248130940044454807e-04 1.737331098284039923e-04 1.236231118543454799e-04 7.790138597830519680e-05 4.004684162261640240e-05 1.336098654804978984e-05 7.108397124850175163e-07 4.273693664918443905e-06 2.530793915379140027e-05 6.397493167480128046e-05 1.192345631918867801e-04 1.888316931128145200e-04 2.693823157678863702e-04 3.565582448500116686e-04 4.453585196774351726e-04 5.304461896787150731e-04 6.065220035635763727e-04 6.687028305879329270e-04 7.128728203976260553e-04 7.359791835067436500e-04 7.362513030695547449e-04 7.133305402792592407e-04 6.683072864037658666e-04 6.036703403219470000e-04 5.231806115650448506e-04 4.316858958168635712e-04 3.348958633902229072e-04 2.391366018179059299e-04 1.515690707360173566e-04
7.994785481542170634e-05 1.371450952245677354e-04 2.017518973711735311e-04 2.685407922443154528e-04 3.328080657289081857e-04 3.903037240630418845e-04 4.374048090786897486e-04 4.712736129583875236e-04 4.899874445593818163e-04 4.926268018642406118e-04 4.793104915697362408e-04 4.511695087414321903e-04 4.102562236469842975e-04 3.593912379203500628e-04 3.019565419183829237e-04 2.416495267646611095e-04 1.822171189343366703e-04 1.271920490321638115e-04 7.965352663961653703e-05 4.203222420688368366e-05 1.597474713750698640e-05 2.276337800203963443e-06 8.833466135630580324e-07 1.096001533074737996e-05 3.100827648631183741e-05 5.902525103855510148e-05 9.268125421786767943e-05 1.295013691386040348e-04 1.670356854271607511e-04 2.030065901903008337e-04 2.354254249875286926e-04 2.626748010870391648e-04 2.835564272210979830e-04 2.973071391752663819e-04 3.035877843313894604e-04 3.024507056497465949e-04 2.942918925444102524e-04 2.797935862646391803e-04 2.598624324637420903e-04 2.355673431098636846e-04 2.080802155608851411e-04 1.786216735255551080e-04 1.484131195305623044e-04 1.186356643529493809e-04 9.039594127163366613e-05 6.469841827321617565e-05 4.242357350036499229e-05 2.431117598231504265e-05 1.094789081438432655e-05 2.758482336643190464e-06 8.345878603590155628e-30 2.758482336623611297e-06 1.094789081448774249e-05 2.431117598248945012e-05 4.242357350025821871e-05 6.469841827304625406e-05 9.039594127185137393e-05 1.186356643529409241e-04 1.484131195306551663e-04 1.786216735255766836e-04 2.080802155612906056e-04 2.355673431096318008e-04 2.598624324638095276e-04 2.797935862646133763e-04 2.942918925450338312e-04 3.024507056496266279e-04 3.035877843309748615e-04 2.973071391750048724e-04 2.835564272212573607e-04 2.626748010876194298e-04 2.354254249878937706e-04 2.030065901903267190e-04 1.670356854271000629e-04 1.295013691386762427e-04 9.268125421796368554e-05 5.902525103873875178e-05 3.100827648627096298e-05 1.096001533079056170e-05 8.833466135589156177e-07 2.276337800256091121e-06 1.597474713754516726e-05 4.203222420675929179e-05 7.965352663920070484e-05 1.271920490320874837e-04 1.822171189341081747e-04 2.416495267647263785e-04 3.019565419182461516e-04 3.593912379205939540e-04 4.102562236470849114e-04 4.511695087415259738e-04 4.793104915697214956e-04 4.926268018644410808e-04 4.899874445597548903e-04 4.712736129587558271e-04 4.374048090783066458e-04 3.903037240632772106e-04 3.328080657289292192e-04 2.685407922444262041e-04 2.017518973711813915e-04 1.371450952246517610e-04 7.994785481529425837e-05
3.744738108498713003e-05 7.280264786545007452e-05 1.146209776447099896e-04 1.591404255781989812e-04 2.029187879337859639e-04 2.428411679828104566e-04 2.762403761334015768e-04 3.010064569481423944e-04 3.156762710280083361e-04 3.194942320400006317e-04 3.124364617965911216e-04 2.951928438380702763e-04 2.691046459028000938e-04 2.360592926156043791e-04 1.983480896944283362e-04 1.584967010362496077e-04 1.190813915265700562e-04 8.254596161407874646e-05 5.103456486221709273e-05 2.625410532089044650e-05 9.376820360264001436e-06 9.893835162244196109e-07 1.090010022569997989e-06 9.130286143579948092e-06 2.409439420257167102e-05 4.460553600105566417e-05 6.904791507006534000e-05 9.569263197443351001e-05 1.228170780860459029e-04 1.488095396800469803e-04 1.722533392818336720e-04 1.919875494379356224e-04 2.071437887582781932e-04 2.171606261094935302e-04 2.217785610947199519e-04 2.210194003451330003e-04 2.151541673136814442e-04 2.046635719590372902e-04 1.901946492965248599e-04 1.725165741466310083e-04 1.524779793584281329e-04 1.309674289706086632e-04 1.088780835524825021e-04 8.707707644876499554e-05 6.637971181259833475e-05 4.752829890034898701e-05 3.117524365915787867e-05 1.786991425029101725e-05 8.048766014636910842e-06 2.028237688221302008e-06 5.216174127243846567e-29 2.028237688193977572e-06 8.048766014662819886e-06 1.786991425046332408e-05 3.117524365913953532e-05 4.752829890028207818e-05 6.637971181280315409e-05 8.707707644888723934e-05 1.088780835520105760e-04 1.309674289705464029e-04 1.524779793587985235e-04 1.725165741464874871e-04 1.901946492964394790e-04 2.046635719591952856e-04 2.151541673140015549e-04 2.210194003450420086e-04 2.217785610948937766e-04 2.171606261089442191e-04 2.071437887585658862e-04 1.919875494385785272e-04 1.722533392818856052e-04 1.488095396799848284e-04 1.228170780859518484e-04 9.569263197436626237e-05 6.904791507008787785e-05 4.460553600103649412e-05 2.409439420260576240e-05 9.130286143616877034e-06 1.090010022564515780e-06 9.893835162317233643e-07 9.376820360233430323e-06 2.625410532086209801e-05 5.103456486198508025e-05 8.254596161398012472e-05 1.190813915263714033e-04 1.584967010363842114e-04 1.983480896942788519e-04 2.360592926159665026e-04 2.691046459031985381e-04 2.951928438382800152e-04 3.124364617963607286e-04 3.194942320396765094e-04 3.156762710281465177e-04 3.010064569481916172e-04 2.762403761330371223e-04 2.428411679827662754e-04 2.029187879339008351e-04 1.591404255785185769e-04 1.146209776447929853e-04 7.280264786550671053e-05 3.744738108500307458e-05
1.449883161918238782e-05 3.466510129270365014e-05 6.026114364897835747e-05 8.862872906079024681e-05 1.173007927635777708e-04 1.440406577898266599e-04 1.669239203015926648e-04 1.844127261503759494e-04 1.954163964044877536e-04 1.993324923536673391e-04 1.960631918832281208e-04 1.860033200708103652e-04 1.699984837483513615e-04 1.492743402053302098e-04 1.253408179511418931e-04 9.987775991170160439e-05 7.461060639387541275e-05 5.118604195976107210e-05 3.105776287060929152e-05 1.539159793664519291e-05 4.997230422297657347e-06 2.909838235437279454e-07 1.290934054648635247e-06 7.642432051909091867e-06 1.866937617230696463e-05 3.344458065777251561e-05 5.087152231241490505e-05 6.976963523243913509e-05 8.895604750465641117e-05 1.073179998226355476e-04 1.238718910603273918e-04 1.378066980752985500e-04 1.485111946321669252e-04 1.555857892636675196e-04 1.588408273827252568e-04 1.582838377876287159e-04 1.540984779280380205e-04 1.466179093206345600e-04 1.362950934570939876e-04 1.236721199853206608e-04 1.093502346981546706e-04 9.396178242362384649e-05 7.814486053078603569e-05 6.252111819577462620e-05 4.767684749674943711e-05 3.414729750571586709e-05 2.240399773014429391e-05 1.284479423908732083e-05 5.786270538589877600e-06 1.458235242250189828e-06 6.389813305873711063e-30 1.458235242244277114e-06 5.786270538650874983e-06 1.284479423921889554e-05 2.240399773011157134e-05 3.414729750567930915e-05 4.767684749688358680e-05 6.252111819584314778e-05 7.814486053048153751e-05 9.396178242364609974e-05 1.093502346985647565e-04 1.236721199852279073e-04 1.362950934571182738e-04 1.466179093208673653e-04 1.540984779281662546e-04 1.582838377878262575e-04 1.588408273824581094e-04 1.555857892634977336e-04 1.485111946325044644e-04 1.378066980756879141e-04 1.238718910604160795e-04 1.073179998226229438e-04 8.895604750460675472e-05 6.976963523264426614e-05 5.087152231248919323e-05 3.344458065788418844e-05 1.866937617227546178e-05 7.642432051916445807e-06 1.290934054630859837e-06 2.909838235476485962e-07 4.997230422312113658e-06 1.539159793658940054e-05 3.105776287037543588e-05 5.118604195963958724e-05 7.461060639394089856e-05 9.987775991168585635e-05 1.253408179511520575e-04 1.492743402055336874e-04 1.699984837486478095e-04 1.860033200709515554e-04 1.960631918832206669e-04 1.993324923537832946e-04 1.954163964046490829e-04 1.844127261505160826e-04 1.669239203012171243e-04 1.440406577898730638e-04 1.173007927634778886e-04 8.862872906089709494e-05 6.026114364900866770e-05 3.466510129268679757e-05 1.449883161912482346e-05
3.886243937172404859e-06 1.398036104713131621e-05 2.845016097009027130e-05 4.546217885563694498e-05 6.329651068688888014e-05 8.039047926881024743e-05 9.539278471008990051e-05 1.072125087662879721e-04 1.150590563780862924e-04 1.184692127078515293e-04 1.173180029294401417e-04 1.118109907097984207e-04 1.024570060052732627e-04 9.002195137126288134e-05 7.546613065237672011e-05 5.986925806582513057e-05 4.434870407734637520e-05 2.997740257025669939e-05 1.770802894132446229e-05 8.309502951048616334e-06 2.320627212531891262e-06 2.390248725617224160e-08 1.440504986197053423e-06 6.345346416254854288e-06 1.429933042194659041e-05 2.469457871377884767e-05 3.680764901800290311e-05 4.985562952104254293e-05 6.305040575821485691e-05 7.564722496658017083e-05 8.698476426279978075e-05 9.651507408033006613e-05 1.038228712770083821e-04 1.086345901744493266e-04 1.108183025488930653e-04 1.103760696310467256e-04 1.074305049648151809e-04 1.022073440504125958e-04 9.501568421132318908e-05 8.622732781660685374e-05 7.625638087298676438e-05 6.553996575459610982e-05 5.452062986776086032e-05 4.363078987833542827e-05 3.327935359526754523e-05 2.384051182226207852e-05 1.564458879190338753e-05 8.970777490428467405e-06 4.041559080488918626e-06 1.018607031698875096e-06 5.750831975286342199e-29 1.018607031670456505e-06 4.041559080547882283e-06 8.970777490545735728e-06 1.564458879191019090e-05 2.384051182224136348e-05 3.327935359531759472e-05 4.363078987843529684e-05 5.452062986765608574e-05 6.553996575462457013e-05 7.625638087317769239e-05 8.622732781646318340e-05 9.501568421106960775e-05 1.022073440505922481e-04 1.074305049650133053e-04 1.103760696311076035e-04 1.108183025489928525e-04 1.086345901740466945e-04 1.038228712774415073e-04 9.651507408081324083e-05 8.698476426290357956e-05 7.564722496659587821e-05 6.305040575804368849e-05 4.985562952121097373e-05 3.680764901792677856e-05 2.469457871379662520e-05 1.429933042188614106e-05 6.345346416343543720e-06 1.440504986173463344e-06 2.390248725605282650e-08 2.320627212536449993e-06 8.309502951021861952e-06 1.770802894121893892e-05 2.997740257018032751e-05 4.434870407731809786e-05 5.986925806580434099e-05 7.546613065214895634e-05 9.002195137139169811e-05 1.024570060054486460e-04 1.118109907099195939e-04 1.173180029293404087e-04 1.184692127076796562e-04 1.150590563782292580e-04 1.072125087664019895e-04 9.539278470999705214e-05 8.039047926893491713e-05 6.329651068701420036e-05 4.546217885564995541e-05 2.845016097016788662e-05 1.398036104719359007e-05 3.886243937151604271e-06
3.341272830801414191e-07 4.209933972465310893e-06 1.144183379612327174e-05 2.080648800236435214e-05 3.114911741523265689e-05 4.141798575622592752e-05 5.069887432881576992e-05 5.824622246650288575e-05 6.350848738179109664e-05 6.614534046039481890e-05 6.603463540037794114e-05 6.326767269943528861e-05 5.813212454161548323e-05 5.108301220865043039e-05 4.270324263397634064e-05 3.365627931345024183e-05 2.463440108081573052e-05 1.630655740419099993e-05 9.269964841129167460e-06 4.009267110128599301e-06 8.663301062353558501e-07 2.265807815469002248e-08 1.495143595896751608e-06 5.144572209795830793e-06 1.069515816275260927e-05 1.776252283343822595e-05 2.588702336982860239e-05 3.456921594188269584e-05 4.330446117521118951e-05 5.161417145780700187e-05 5.907186044672433945e-05 6.532287985467602389e-05 7.009742535086743265e-05 7.321699291499529844e-05 7.459492731241547858e-05 7.423200996987701892e-05 7.220819055445586501e-05 6.867159625291342372e-05 6.382588457591992475e-05 5.791687124589262281e-05 5.121919400983323536e-05 4.402359084091513568e-05 3.662519565506943260e-05 2.931309893810977541e-05 2.236129166193270168e-05 1.602101130204435417e-05 1.051443822918531064e-05 6.029646731284836902e-06 2.716693777135424421e-06 6.847262854340379344e-07 6.389813305873711063e-30 6.847262854094322625e-07 2.716693777216574836e-06 6.029646731369145479e-06 1.051443822922104187e-05 1.602101130195700813e-05 2.236129166198850759e-05 2.931309893817492918e-05 3.662519565514574688e-05 4.402359084083989205e-05 5.121919400989694579e-05 5.791687124560160262e-05 6.382588457574935265e-05 6.867159625296249742e-05 7.220819055467400649e-05 7.423200996986700361e-05 7.459492731220508915e-05 7.321699291491392907e-05 7.009742535117582040e-05 6.532287985496057275e-05 5.907186044678603055e-05 5.161417145786916053e-05 4.330446117517770121e-05 3.456921594200035888e-05 2.588702336979611360e-05 1.776252283350012712e-05 1.069515816271334591e-05 5.144572209785537649e-06 1.495143595863942634e-06 2.265807815589454304e-08 8.663301062475904998e-07 4.009267110083971676e-06 9.269964841095658836e-06 1.630655740417098285e-05 2.463440108076726668e-05 3.365627931350448582e-05 4.270324263401491114e-05 5.108301220890049485e-05 5.813212454154707007e-05 6.326767269948644940e-05 6.603463540025233632e-05 6.614534046044917809e-05 6.350848738180546232e-05 5.824622246654919473e-05 5.069887432871338735e-05 4.141798575620788233e-05 3.114911741515760977e-05 2.080648800247493060e-05 1.144183379609890768e-05 4.209933972460288835e-06 3.341272830777149874e-07
1.616310285550687063e-07 6.307637802505149361e-07 3.516621334043025907e-06 8.040886592881051509e-06 1.346814802436582293e-05 1.912688651518430007e-05 2.443028459848320597e-05 2.889499591382915908e-05 3.215642496026289705e-05 3.397910648644730591e-05 3.426096230170121517e-05 3.303056022391168822e-05 3.043699373996474805e-05 2.673260608635405207e-05 2.224943980908701722e-05 1.737092553809665163e-05 1.250084740313773256e-05 8.031959034422288886e-06 4.316716055968201865e-06 1.642413783621075327e-06 2.125873937762223884e-07 1.358996983659588997e-07 1.422992550983452101e-06 3.991011133760437416e-06 7.674823520823392643e-06 1.224343061042453993e-05 1.741974371627005700e-05 2.290181395143516587e-05 2.838371125807935915e-05 3.357452828036811400e-05 3.821436730711233487e-05 4.208659590401907171e-05 4.502607355823119419e-05 4.692341537878191903e-05 4.772564313631034256e-05 4.743376767014514207e-05 4.609795202175373747e-05 4.381093293174792271e-05 4.070034628148766254e-05 3.692052817543677615e-05 3.264426528713553556e-05 2.805486082231191657e-05 2.333877757939405089e-05 1.867902506428950282e-05 1.424937820098273695e-05 1.020945291305684778e-05 6.700618858639876921e-06 3.842700622945690685e-06 1.731403708838704029e-06 4.363983419052437851e-07 3.338351441436062251e-29 4.363983418950641961e-07 1.731403708897376307e-06 3.842700623020533669e-06 6.700618858570410902e-06 1.020945291298668127e-05 1.424937820100901700e-05 1.867902506433743811e-05 2.333877757937207208e-05 2.805486082226693912e-05 3.264426528715854776e-05 3.692052817532199979e-05 4.070034628136255916e-05 4.381093293186725271e-05 4.609795202192168038e-05 4.743376767024469216e-05 4.772564313620608297e-05 4.692341537863487411e-05 4.502607355837456637e-05 4.208659590444635578e-05 3.821436730709459461e-05 3.357452828034958770e-05 2.838371125795705776e-05 2.290181395143374963e-05 1.741974371631184283e-05 1.224343061043467553e-05 7.674823520763847921e-06 3.991011133798929134e-06 1.422992550985657140e-06 1.358996983618639983e-07 2.125873937759373353e-07 1.642413783581014692e-06 4.316716055957934978e-06 8.031959034374738150e-06 1.250084740318649794e-05 1.737092553807937555e-05 2.224943980909158781e-05 2.673260608654855455e-05 3.043699374006552465e-05 3.303056022395931858e-05 3.426096230162741489e-05 3.397910648635596865e-05 3.215642496034927408e-05 2.889499591374001055e-05 2.443028459848361933e-05 1.912688651517602625e-05 1.346814802435877393e-05 8.040886592914253507e-06 3.516621334020190746e-06 6.307637802790595229e-07 1.616310285589795897e-07
9.928619695484111181e-07 3.983009882722464978e-09 6.100207327525164722e-07 2.350327041522736553e-06 4.791851886461149277e-06 7.538095714853541759e-06 1.024071851380277524e-05 1.260999947800128874e-05 1.442335241615736688e-05 1.553112413735989079e-05 1.585900602025351478e-05 1.540657786964992932e-05 1.424177196670149142e-05 1.249137489841294524e-05 1.032804365440461515e-05 7.954659204060570557e-06 5.587129667648565914e-06 3.436943644170143932e-06 1.694830544549102559e-06 5.167946118623197824e-07 1.355971710924237798e-08 2.441209772229436662e-07 1.213691438730952362e-06 2.875911125982852437e-06 5.138804983815983903e-06 7.873679785889873691e-06 1.092596638224910678e-05 1.412695243087242873e-05 1.730540373308462731e-05 2.029821699600141299e-05 2.295945235633949473e-05 2.516732697917203508e-05 2.682898114951716298e-05 2.788303170200182675e-05 2.830008907749585772e-05 2.808152682403602292e-05 2.725685631626351471e-05 2.588008047553318203e-05 2.402538707402336105e-05 2.178250477281797482e-05 1.925199304321715123e-05 1.654067892372318378e-05 1.375739572739272264e-05 1.100912599997614126e-05 8.397606055341379176e-06 6.016413669126163057e-06 3.948534222345861575e-06 2.264383202982607902e-06 1.020253475436970427e-06 2.571528616418054919e-07 4.694556714519462891e-30 2.571528616280731290e-07 1.020253475470771277e-06 2.264383203044729298e-06 3.948534222339633342e-06 6.016413669059518505e-06 8.397606055434117425e-06 1.100912600004842027e-05 1.375739572733108236e-05 1.654067892369751191e-05 1.925199304337509238e-05 2.178250477266088070e-05 2.402538707401612400e-05 2.588008047553855560e-05 2.725685631619591471e-05 2.808152682401132683e-05 2.830008907744028558e-05 2.788303170184968947e-05 2.682898114970302234e-05 2.516732697938998004e-05 2.295945235637698780e-05 2.029821699611191691e-05 1.730540373306408507e-05 1.412695243086271665e-05 1.092596638214917383e-05 7.873679785926951711e-06 5.138804983781669752e-06 2.875911125975057616e-06 1.213691438699698328e-06 2.441209772316550824e-07 1.355971710720137930e-08 5.167946118408976839e-07 1.694830544514115228e-06 3.436943644206710344e-06 5.587129667589443014e-06 7.954659204129989989e-06 1.032804365432011515e-05 1.249137489852533635e-05 1.424177196679136670e-05 1.540657786963458447e-05 1.585900602023051953e-05 1.553112413742574252e-05 1.442335241623348973e-05 1.260999947801031473e-05 1.024071851376744889e-05 7.538095714891851365e-06 4.791851886478809067e-06 2.350327041523781791e-06 6.100207327680078578e-07 3.983009882987360470e-09 9.928619695520419248e-07
1.514486424875483251e-06 2.994000907462792813e-07 5.113413237302831599e-09 3.896488614240273364e-07 1.228176869460198296e-06 2.314267168194284298e-06 3.465596188852460363e-06 4.529085346221229301e-06 5.385085888947772231e-06 5.950236861410659359e-06 6.178672248724015751e-06 6.061344066913007779e-06 5.623357230326403604e-06 4.919370524318910531e-06 4.027290938219540266e-06 3.040656278605790727e-06 2.060241551393882013e-06 1.185517549073506095e-06 5.066199446278328659e-07 9.744672004092626537e-08 1.039382029156093722e-08 2.730764666909255684e-07 8.871876587345770084e-07 1.829441619654438089e-06 3.054363994450794717e-06 4.498544038865369600e-06 6.085871058662962821e-06 7.733243274860504145e-06 9.356258745684684953e-06 1.087446465167968424e-05 1.221583856187396903e-05 1.332028727641126518e-05 1.414206073487857366e-05 1.465107854945718033e-05 1.483324721076929106e-05 1.468990319690279980e-05 1.423655090396953475e-05 1.350107695699935324e-05 1.252161807655936577e-05 1.134424302059612267e-05 1.002058483977341730e-05 8.605531887321568615e-06 7.155057976760062494e-06 5.724246141745641998e-06 4.365538104603978655e-06 3.127223569362561173e-06 2.052170024263079665e-06 1.176784648708083868e-06 5.301947311250131370e-07 1.336311187825522120e-07 3.768685806933679607e-29 1.336311187755198797e-07 5.301947311402417306e-07 1.176784648747580591e-06 2.052170024266531324e-06 3.127223569357963902e-06 4.365538104653280207e-06 5.724246141802300879e-06 7.155057976698916879e-06 8.605531887331173969e-06 1.002058483984845257e-05 1.134424302056993410e-05 1.252161807652372939e-05 1.350107695701237214e-05 1.423655090401918443e-05 1.468990319694159560e-05 1.483324721073502519e-05 1.465107854931309155e-05 1.414206073503112090e-05 1.332028727653015980e-05 1.221583856186018611e-05 1.087446465172637100e-05 9.356258745653078766e-06 7.733243274866563819e-06 6.085871058675441311e-06 4.498544038875082526e-06 3.054363994414681044e-06 1.829441619696528850e-06 8.871876587214240690e-07 2.730764666805485148e-07 1.039382029294939958e-08 9.744672003833017556e-08 5.066199446016196314e-07 1.185517549078997833e-06 2.060241551381275198e-06 3.040656278648781461e-06 4.027290938213417065e-06 4.919370524417694901e-06 5.623357230406541391e-06 6.061344066880520677e-06 6.178672248684731210e-06 5.950236861423964552e-06 5.385085888970055974e-06 4.529085346276775180e-06 3.465596188832782094e-06 2.314267168217749228e-06 1.228176869454663570e-06 3.896488614366662326e-07 5.113413237848142146e-09 2.994000907436632200e-07 1.514486424901147503e-06
1.273097976489081696e-06 4.663977959224438564e-07 7.808865381143459155e-08 6.724944793360057878e-09 1.598019675277657715e-07 4.521427409389191979e-07 8.081205636657642870e-07 1.163658889866496731e-06 1.467861244074002915e-06 1.684128080807504993e-06 1.790636352009912192e-06 1.780092056332369899e-06 1.658715182786706532e-06 1.444476894722523906e-06 1.164674876440143061e-06 8.529970578871397917e-07 5.462781408368473443e-07 2.811896395456384077e-07 9.111653920684616357e-08 3.459264103352160154e-09 3.755935672095783040e-08 2.033858553710042382e-07 5.010447185192627027e-07 9.210954612364152683e-07 1.445587265796099210e-06 2.049669534444601943e-06 2.703594773542003076e-06 3.374917076275828420e-06 4.030696240765012339e-06 4.639541955439824449e-06 5.173369044333117129e-06 5.608777424249478137e-06 5.928013509371125387e-06 6.119508727888457541e-06 6.178022496389813294e-06 6.104439880359470812e-06 5.905288047559503772e-06 5.592041347561499147e-06 5.180283888972586289e-06 4.688792628723000904e-06 4.138595009622717091e-06 3.552044668512498424e-06 2.951947978419068529e-06 2.360764119977553826e-06 1.799892609755933383e-06 1.289055073668633460e-06 8.457726519525532583e-07 4.849366931054313768e-07 2.184681883266393715e-07 5.506048926546581509e-08 1.173639178629865723e-30 5.506048926737066646e-08 2.184681883427214831e-07 4.849366931248625244e-07 8.457726519644995992e-07 1.289055073663084547e-06 1.799892609749988270e-06 2.360764119996620962e-06 2.951947978410531707e-06 3.552044668513300988e-06 4.138595009654895026e-06 4.688792628651493536e-06 5.180283888967401601e-06 5.592041347609398014e-06 5.905288047589309167e-06 6.104439880383657838e-06 6.178022496360112931e-06 6.119508727854577917e-06 5.928013509406970974e-06 5.608777424324583701e-06 5.173369044397531443e-06 4.639541955469674737e-06 4.030696240763197994e-06 3.374917076294334396e-06 2.703594773504856023e-06 2.049669534495321852e-06 1.445587265780805183e-06 9.210954612365080184e-07 5.010447185218537765e-07 2.033858553660008676e-07 3.755935672159175515e-08 3.459264103353012563e-09 9.111653919778946231e-08 2.811896395470827048e-07 5.462781408355149615e-07 8.529970578904218326e-07 1.164674876433117346e-06 1.444476894733027749e-06 1.658715182822267304e-06 1.780092056307825002e-06 1.790636352033833885e-06 1.684128080796260843e-06 1.467861244101337727e-06 1.163658889837164827e-06 8.081205636688482281e-07 4.521427409369877510e-07 1.598019675276122468e-07 6.724944794740467637e-09 7.808865380962438950e-08 4.663977959184270674e-07 1.273097976516392791e-06
5.059939630341806606e-07 2.434790050316537247e-07 8.754489419129388776e-08 1.402679226237214828e-08 1.454532341768699323e-09 3.000179374138736156e-08 8.197406720686717232e-08 1.422475923862693578e-07 1.986274272255469633e-07 2.420937105583903544e-07 2.669092273471803301e-07 2.705687939872782397e-07 2.535815402552601544e-07 2.190901697805520206e-07 1.723455330145850870e-07 1.200687580639156341e-07 6.974497738481996149e-08 2.890066970375553310e-08 4.419504397894875020e-09 1.948677148573772972e-09 2.543922509266904662e-08 7.685069668834881565e-08 1.560344983113441777e-07 2.607933176777702043e-07 3.870983519476019822e-07 5.294334617430662223e-07 6.812270732343877703e-07 8.353291842613682758e-07 9.844920099659296700e-07 1.121817850028252948e-06 1.241145519169400572e-06 1.337355853383564415e-06 1.406586156518125372e-06 1.446351978162315342e-06 1.455581628104054548e-06 1.434573966542796925e-06 1.384893203409310124e-06 1.309215850989540735e-06 1.211144913007211333e-06 1.095005231189244228e-06 9.656320393587290244e-07 8.281625315044365967e-07 6.878379257150815598e-07 5.498213060977028239e-07 4.190345903226814776e-07 3.000163787099563871e-07 1.968012230671604530e-07 1.128199972888662031e-07 5.082053030724098333e-08 1.280742660219670100e-08 2.555925322349484425e-29 1.280742659991699123e-08 5.082053031119900947e-08 1.128199972997523764e-07 1.968012230576698459e-07 3.000163787032466156e-07 4.190345903313693357e-07 5.498213061066419861e-07 6.878379257051365460e-07 8.281625315036094690e-07 9.656320393969369865e-07 1.095005231164627968e-06 1.211144912981399063e-06 1.309215850985731840e-06 1.384893203399744580e-06 1.434573966571252361e-06 1.455581628080413858e-06 1.446351978141701948e-06 1.406586156529541258e-06 1.337355853429032508e-06 1.241145519177436585e-06 1.121817850032720835e-06 9.844920099643205192e-07 8.353291842598840623e-07 6.812270732325327682e-07 5.294334617493467598e-07 3.870983519426585391e-07 2.607933176773907336e-07 1.560344983119025313e-07 7.685069668526532456e-08 2.543922509153240450e-08 1.948677148327241717e-09 4.419504394891455835e-09 2.890066970178132760e-08 6.974497738416790494e-08 1.200687580648782341e-07 1.723455330105971765e-07 2.190901697998081235e-07 2.535815402664830233e-07 2.705687939917013398e-07 2.669092273366473166e-07 2.420937105550310746e-07 1.986274272290134986e-07 1.422475923940974774e-07 8.197406720076357202e-08 3.000179374258223388e-08 1.454532342325454947e-09 1.402679226178220307e-08 8.754489419185897785e-08 2.434790050317239226e-07 5.059939630415047427e-07
8.285773037886352702e-29 1.591309367948406693e-29 1.680255797798788759e-28 8.789937929324968539e-29 7.231601156467705612e-30 6.560872681475631563e-29 1.814854026538635781e-29 1.852342830556069504e-30 1.101269461758973888e-29 1.881695710195997164e-30 3.868513803733931318e-30 1.262004741602611387e-29 2.257571395380142024e-29 3.546904136997077854e-29 5.701647346637113859e-30 4.809063258848437692e-30 1.757626874383719754e-29 4.890901295813581251e-29 8.989487263931699278e-30 0.000000000000000000e+00 1.930062138369634836e-29 2.291004238487946576e-29 1.284007383542200677e-29 5.680219314948596216e-30 3.075284538399761723e-29 4.505170387357850181e-29 1.253532849298962117e-29 1.857659340367495394e-29 2.435375116458051958e-30 6.033243353581381892e-31 2.390460292767616496e-30 1.710260626888650671e-28 9.901765026800858851e-29 7.018379483298001826e-29 3.230040294548224176e-29 3.198105369612755004e-29 1.266860798055356114e-30 2.231063116572964791e-30 8.843865731967115067e-30 1.109724119118233679e-29 1.644412262530849421e-29 0.000000000000000000e+00 9.766334879183981326e-29 3.328689438955719677e-30 4.290684440037351641e-29 8.436163728667435013e-30 6.355393593388445076e-29 6.414823712620111783e-30 5.225262135076005304e-31 0.000000000000000000e+00 2.086469650897538907e-30 2.935377113962355962e-29 1.788345965731418436e-28 1.178232926807235939e-28 2.573671785750162679e-29 1.318150582604514151e-29 1.072671110009868582e-29 1.279548220333973124e-28 0.000000000000000000e+00 2.158217702260601650e-30 1.223116558907001217e-30 1.109724119117623413e-29 3.537546292787927829e-29 1.394414447858597302e-29 3.603515158913397961e-29 1.719869998768992916e-29 1.292016117818593540e-30 1.776346046909657610e-28 1.067808684104314073e-28 1.000117806035304818e-28 1.344633914681159801e-28 2.413297341431545223e-30 1.369898503007569317e-30 8.121502405407803264e-29 2.476114270220511006e-30 4.505170387357512188e-29 1.898517495644679182e-29 1.009816767102074301e-29 2.678978368130044207e-29 5.154759536598725830e-29 3.987731690847914442e-30 5.467400292101631046e-29 1.039184727710432026e-28 1.932405083406893004e-29 9.963871169972966888e-31 4.328156932963431022e-29 2.534065487393938227e-30 2.084791431634268629e-29 1.920503443987011973e-30 1.558030545189050859e-29 1.086665527469002972e-28 1.382470317694555725e-30 2.194917681567909500e-29 2.177447898776958149e-29 9.752965543443602363e-29 3.347384021160179637e-31 1.807900289116926403e-30 6.154054835149715121e-29 1.177341865239649991e-29 4.366177630880106380e-30 1.209780403622688283e-28
9.738303026501506366e-07 6.047191814708181003e-07 3.453794849145628812e-07 1.732231329606973484e-07 6.959547266323340231e-08 1.717138713951396921e-08 3.339712340937220057e-10 5.515118244393195001e-09 2.147401871288438882e-08 3.949023787968054613e-08 5.345104188778243493e-08 5.981815192826375615e-08 5.746697840358138177e-08 4.740111464378652337e-08 3.235557475620048759e-08 1.631277112095553230e-08 3.964218513166458931e-09 1.571527758011071566e-10 9.367662091256182841e-09 3.524002652760017824e-08 8.022582263235805442e-08 1.453466727924863142e-07 2.300925204304440387e-07 3.324545268700820861e-07 4.490797051058099632e-07 5.755246192524866327e-07 7.065788586907197978e-07 8.366259942819732661e-07 9.600102493583704632e-07 1.071380633115254684e-06 1.165989947723507161e-06 1.239932928443691733e-06 1.290314872192473529e-06 1.315348683087122655e-06 1.314383758027736327e-06 1.287874252689273454e-06 1.237296925227221416e-06 1.165030046962758829e-06 1.074205014125649292e-06 9.685415626558056418e-07 8.521761683585579612e-07 7.294915689207407746e-07 6.049535965526244603e-07 4.829598222257412893e-07 3.677030065336141758e-07 2.630510896553939095e-07 1.724444665707306693e-07 9.881058223838318519e-08 4.449542678032474097e-08 1.121127889521093676e-08 2.934097946574664605e-29 1.121127889682539645e-08 4.449542677655393557e-08 9.881058222491717450e-08 1.724444665690796962e-07 2.630510896479908416e-07 3.677030065077572775e-07 4.829598222250057471e-07 6.049535965632395830e-07 7.294915689255814620e-07 8.521761683270803111e-07 9.685415626778577211e-07 1.074205014136765540e-06 1.165030046980905875e-06 1.237296925241542626e-06 1.287874252685451430e-06 1.314383758040928018e-06 1.315348683126840454e-06 1.290314872188568707e-06 1.239932928401808495e-06 1.165989947712948260e-06 1.071380633109179340e-06 9.600102493674858083e-07 8.366259942532503788e-07 7.065788586974298869e-07 5.755246192476511334e-07 4.490797050978298012e-07 3.324545268637026045e-07 2.300925204440904277e-07 1.453466728028506623e-07 8.022582263827183994e-08 3.524002652303201706e-08 9.367662091139456076e-09 1.571527756858606830e-10 3.964218513894397723e-09 1.631277112019104205e-08 3.235557475848693392e-08 4.740111463841161625e-08 5.746697840378416014e-08 5.981815192722648489e-08 5.345104188806226020e-08 3.949023787842118680e-08 2.147401871162427180e-08 5.515118244279817491e-09 3.339712340512362517e-10 1.717138714026771604e-08 6.959547266363878698e-08 1.732231329662623549e-07 3.453794849181519716e-07 6.047191814668564214e-07 9.738303026425123052e-07
4.980190932984329273e-06 3.316694268860684477e-06 2.097348829996873298e-06 1.233605130339971400e-06 6.556459952294080759e-07 2.984483089492326925e-07 1.031210348116181870e-07 1.810880280499374584e-08 1.774324169832734718e-10 1.510004378862661428e-08 3.797279367000479056e-08 5.310835348961298057e-08 5.348255391296405593e-08 3.974341304581280586e-08 1.882902722856279285e-08 2.277481404682238806e-09 4.343437765663167982e-09 4.005795023334897863e-08 1.233768238031975100e-07 2.655566181777129825e-07 4.738763876978098049e-07 7.507898143693694443e-07 1.093550710564621922e-06 1.494310251109781878e-06 1.940642290195517215e-06 2.416418587681421533e-06 2.902932172647842567e-06 3.380156045804447473e-06 3.828025733275974015e-06 4.227646042601860025e-06 4.562341854569834558e-06 4.818496564796576397e-06 4.986146601525852833e-06 5.059323572236765565e-06 5.036155057103902225e-06 4.918749780800096911e-06 4.712902522579594846e-06 4.427658972276762735e-06 4.074781522975931064e-06 3.668154656767136283e-06 3.223164114556380327e-06 2.756078376998808631e-06 2.283454891646348591e-06 1.821587566005451140e-06 1.386006714367676197e-06 9.910381567443647654e-07 6.494246225423372352e-07 3.720100310622195071e-07 1.674855373312357376e-07 4.219533846634695618e-08 1.253185834070334218e-28 4.219533847142303935e-08 1.674855373160076470e-07 3.720100310558701482e-07 6.494246225493790436e-07 9.910381567741729136e-07 1.386006714340086216e-06 1.821587565984890262e-06 2.283454891708634735e-06 2.756078377018796914e-06 3.223164114549124219e-06 3.668154656776461268e-06 4.074781522999687798e-06 4.427658972242186850e-06 4.712902522573582606e-06 4.918749780743386361e-06 5.036155057090984126e-06 5.059323572329141284e-06 4.986146601476226866e-06 4.818496564707430414e-06 4.562341854511573937e-06 4.227646042592108982e-06 3.828025733304745183e-06 3.380156045807119438e-06 2.902932172650921532e-06 2.416418587660373188e-06 1.940642290205376678e-06 1.494310251072057360e-06 1.093550710564959041e-06 7.507898143916116825e-07 4.738763876869979587e-07 2.655566181742769934e-07 1.233768237846537353e-07 4.005795023254357603e-08 4.343437766161932249e-09 2.277481404092282427e-09 1.882902722877873662e-08 3.974341304049659547e-08 5.348255390565064111e-08 5.310835349090835202e-08 3.797279367230938854e-08 1.510004378756201628e-08 1.774324170144643589e-10 1.810880280557637216e-08 1.031210348106169544e-07 2.984483089447311888e-07 6.556459952322078374e-07 1.233605130319078273e-06 2.097348829996898709e-06 3.316694268894160490e-06 4.980190932942517186e-06
1.382444077750447858e-05 9.694813319579801303e-06 6.574255985216631001e-06 4.265916766336835503e-06 2.622466662127392344e-06 1.506316382283717295e-06 7.922800360638713890e-07 3.699717073243100906e-07 1.457706496654520189e-07 4.419524633682532362e-08 8.546121985031271879e-09 7.160612421272481275e-10 1.178032415150885984e-10 1.746982667012900678e-09 1.347061428705469269e-08 5.270366544969098522e-08 1.426984404895742766e-07 3.087149918473301655e-07 5.743586462112281807e-07 9.583592185337195718e-07 1.472025870374775955e-06 2.117546366575699395e-06 2.887217813454972521e-06 3.763608190831656032e-06 4.720565018364647800e-06 5.724918928104607798e-06 6.738682647587342606e-06 7.721523277219872119e-06 8.633287443314805167e-06 9.436381482772324998e-06 1.009784667435429082e-05 1.059101612952618223e-05 1.089668887135025593e-05 1.100380245697538132e-05 1.090962430550523322e-05 1.061951143584097815e-05 1.014630789032113241e-05 9.509459229158316793e-06 8.733925516370352613e-06 7.848969995129055893e-06 6.886892114925451318e-06 5.881762554567264385e-06 4.868205925639543369e-06 3.880265133492583094e-06 2.950370767584000522e-06 2.108429892138862601e-06 1.381041456812672021e-06 7.908402877102160978e-07 3.559681326430410272e-07 8.966832142512964032e-08 0.000000000000000000e+00 8.966832143363153500e-08 3.559681326235315820e-07 7.908402876892613497e-07 1.381041456812352690e-06 2.108429892160313710e-06 2.950370767589211045e-06 3.880265133453369704e-06 4.868205925683134225e-06 5.881762554595826336e-06 6.886892114862170334e-06 7.848969995203547358e-06 8.733925516364230259e-06 9.509459229090293271e-06 1.014630789031265361e-05 1.061951143577625467e-05 1.090962430561698736e-05 1.100380245710008998e-05 1.089668887122994506e-05 1.059101612939176827e-05 1.009784667434223077e-05 9.436381482703959275e-06 8.633287443309689088e-06 7.721523277243346790e-06 6.738682647649535153e-06 5.724918928109846697e-06 4.720565018436763338e-06 3.763608190804292209e-06 2.887217813502373755e-06 2.117546366610872438e-06 1.472025870362753593e-06 9.583592185366945633e-07 5.743586461808914839e-07 3.087149918375173947e-07 1.426984404910429258e-07 5.270366545682873996e-08 1.347061428308062090e-08 1.746982667958246729e-09 1.178032417643714184e-10 7.160612424021657400e-10 8.546121982959569911e-09 4.419524633532743850e-08 1.457706496700629751e-07 3.699717073341509194e-07 7.922800360662359874e-07 1.506316382295166216e-06 2.622466662103751231e-06 4.265916766357943564e-06 6.574255985256789680e-06 9.694813319618082110e-06 1.382444077738883825e-05
2.949713705602919362e-05 2.152286956583261712e-05 1.535718865804009626e-05 1.065179718381548083e-05 7.160492281541630712e-06 4.652732285001192256e-06 2.917832710248495015e-06 1.768742516846071739e-06 1.045145247756578592e-06 6.156363977616001242e-07 3.787596099003802958e-07 2.627419556788431538e-07 2.238513062873592713e-07 2.434015105948939969e-07 3.235447289066754974e-07 4.821026113169130933e-07 7.467851180055945511e-07 1.149214081114570192e-06 1.719197263057016236e-06 2.479681686146369419e-06 3.442752690928961367e-06 4.606944386384523061e-06 5.956000376156008974e-06 7.459086947126393893e-06 9.072331221136898324e-06 1.074144913648958560e-05 1.240515339033979145e-05 1.399899502946290838e-05 1.545929387375531925e-05 1.672684720305366791e-05 1.775016451573127661e-05 1.848804854228375177e-05 1.891141905480213912e-05 1.900434786586580212e-05 1.876433456447100843e-05 1.820189937322703989e-05 1.733960083894486254e-05 1.621060259763156921e-05 1.485691728399115319e-05 1.332744956936494012e-05 1.167594734840309759e-05 9.958953085037129508e-06 8.233828719385919583e-06 6.556909201535026331e-06 4.981823017861370095e-06 3.558003820565564273e-06 2.329405878009430469e-06 1.333427606919209678e-06 6.000417731426489157e-07 1.511277390179879701e-07 8.345878603590155628e-30 1.511277390203450775e-07 6.000417731196868054e-07 1.333427606869297838e-06 2.329405878003030712e-06 3.558003820630552029e-06 4.981823017823222272e-06 6.556909201522581723e-06 8.233828719385258898e-06 9.958953085084981788e-06 1.167594734831008659e-05 1.332744956943328213e-05 1.485691728397850021e-05 1.621060259766437311e-05 1.733960083889984444e-05 1.820189937309593613e-05 1.876433456449371569e-05 1.900434786590495537e-05 1.891141905479805981e-05 1.848804854214286986e-05 1.775016451564160970e-05 1.672684720305621240e-05 1.545929387383106432e-05 1.399899502947376903e-05 1.240515339039414386e-05 1.074144913639819921e-05 9.072331221138944755e-06 7.459086947105445921e-06 5.956000376188289399e-06 4.606944386424659717e-06 3.442752690940684303e-06 2.479681686107959016e-06 1.719197263050082424e-06 1.149214081115695687e-06 7.467851179981412964e-07 4.821026113268613894e-07 3.235447289030108623e-07 2.434015105959898987e-07 2.238513062851616443e-07 2.627419556872467794e-07 3.787596098926827251e-07 6.156363977484785251e-07 1.045145247761297201e-06 1.768742516834344568e-06 2.917832710231778396e-06 4.652732285023297274e-06 7.160492281554994350e-06 1.065179718383113570e-05 1.535718865816279068e-05 2.152286956592694948e-05 2.949713705598749588e-05
5.411822268186248461e-05 4.074760853239714936e-05 3.022225745093452289e-05 2.199706469417491981e-05 1.570963466677928691e-05 1.101974408843958509e-05 7.615158962024222130e-06 5.216871336423103304e-06 3.583406313079023300e-06 2.513858824363745919e-06 1.849362221819507018e-06 1.472769288511917580e-06 1.306439226476934913e-06 1.308164511511897097e-06 1.465427002428657002e-06 1.788326682258167709e-06 2.301659854051578567e-06 3.036717908976914682e-06 4.023417999274669973e-06 5.283354742288014536e-06 6.824277682647278195e-06 8.636361862319014580e-06 1.069046546154121375e-05 1.293838098959871935e-05 1.531490813943200765e-05 1.774142785055290425e-05 2.013055338154978727e-05 2.239138286253142881e-05 2.443487859486711408e-05 2.617894434643921445e-05 2.755285135563154090e-05 2.850076285662616390e-05 2.898421192646465062e-05 2.898348661146503741e-05 2.849796102375586626e-05 2.754547632482253934e-05 2.616091946947442221e-05 2.439417116783142834e-05 2.230760052490836012e-05 1.997327603331371606e-05 1.747004516366092462e-05 1.488061162925997985e-05 1.228871386510425999e-05 9.776482967312697520e-06 7.422035191133611519e-06 5.297334257131697687e-06 3.466342756791772353e-06 1.983470027147967713e-06 8.923157645244318982e-07 2.247039690874260209e-07 3.768685806933679607e-29 2.247039690906721688e-07 8.923157644719970648e-07 1.983470027096101769e-06 3.466342756792880272e-06 5.297334257130938746e-06 7.422035191065903093e-06 9.776482967237338693e-06 1.228871386516428752e-05 1.488061162922663555e-05 1.747004516344482280e-05 1.997327603336558835e-05 2.230760052505212533e-05 2.439417116793597931e-05 2.616091946940813002e-05 2.754547632473485448e-05 2.849796102380523134e-05 2.898348661157661198e-05 2.898421192640346096e-05 2.850076285636541328e-05 2.755285135556192496e-05 2.617894434647597229e-05 2.443487859489261655e-05 2.239138286247071010e-05 2.013055338159491041e-05 1.774142785047507208e-05 1.531490813955234393e-05 1.293838098955715714e-05 1.069046546158583883e-05 8.636361862318086232e-06 6.824277682606128487e-06 5.283354742289315579e-06 4.023417999233495702e-06 3.036717908975796598e-06 2.301659854063054593e-06 1.788326682260232775e-06 1.465427002441952666e-06 1.308164511519190262e-06 1.306439226498499948e-06 1.472769288516356456e-06 1.849362221817608394e-06 2.513858824380925442e-06 3.583406313089127133e-06 5.216871336439335843e-06 7.615158961995969346e-06 1.101974408849822179e-05 1.570963466669249653e-05 2.199706469430653857e-05 3.022225745111094291e-05 4.074760853244285526e-05 5.411822268180908088e-05
8.989097428388121455e-05 6.942760616492387653e-05 5.308471433914341514e-05 4.007172207719262452e-05 2.989600170835927706e-05 2.209390750702054705e-05 1.623821628196831356e-05 1.194482810304135930e-05 8.878285635357431666e-06 6.755681855343355287e-06 5.348579344027532333e-06 4.482663273604871681e-06 4.034992533635944957e-06 3.928890526919306378e-06 4.126713585681098624e-06 4.620929765226314036e-06 5.424109932189285084e-06 6.558553025973160749e-06 8.046319183893320932e-06 9.900417370884317025e-06 1.211778836533873047e-05 1.467455087433053551e-05 1.752375950513147370e-05 2.059568593989794211e-05 2.380040831370017183e-05 2.703230474805259673e-05 3.017591441203516074e-05 3.311256318381023312e-05 3.572715079810619880e-05 3.791455368875749823e-05 3.958519784825890227e-05 4.066948146927543183e-05 4.112086043147012505e-05 4.091753599796496706e-05 4.006279232317401333e-05 3.858411503745162594e-05 3.653127889431613583e-05 3.397362326436406405e-05 3.099674264028410642e-05 2.769880999927715954e-05 2.418672912998265660e-05 2.057228281068156978e-05 1.696841131776579434e-05 1.348572352074343668e-05 1.022931319663083928e-05 7.295927706345881055e-06 4.771515583895453862e-06 2.729164107813566236e-06 1.227427316202111675e-06 3.090386704911097684e-07 1.507474322773471843e-28 3.090386705045879684e-07 1.227427316119959220e-06 2.729164107782430152e-06 4.771515583821750984e-06 7.295927706351058120e-06 1.022931319661960254e-05 1.348572352061109625e-05 1.696841131782945395e-05 2.057228281079085059e-05 2.418672912983282325e-05 2.769880999941776024e-05 3.099674264036395114e-05 3.397362326436739120e-05 3.653127889413408473e-05 3.858411503745840220e-05 4.006279232312842941e-05 4.091753599830903862e-05 4.112086043134504878e-05 4.066948146912142091e-05 3.958519784816756502e-05 3.791455368861253362e-05 3.572715079822525098e-05 3.311256318377211663e-05 3.017591441211708576e-05 2.703230474784118408e-05 2.380040831376111415e-05 2.059568593978103801e-05 1.752375950514352868e-05 1.467455087439100688e-05 1.211778836534625382e-05 9.900417370893048241e-06 8.046319183833794845e-06 6.558553025996809909e-06 5.424109932113386696e-06 4.620929765268136288e-06 4.126713585689446133e-06 3.928890526971539512e-06 4.034992533711616340e-06 4.482663273681931351e-06 5.348579344060071103e-06 6.755681855317664778e-06 8.878285635399871405e-06 1.194482810303926713e-05 1.623821628191426269e-05 2.209390750697681644e-05 2.989600170837817606e-05 4.007172207727522717e-05 5.308471433918016960e-05 6.942760616516549098e-05 8.989097428397577053e-05
1.390641329396793610e-04 1.096911938107775843e-04 8.595292603194728360e-05 6.676050476751525244e-05 5.147969076718021762e-05 3.951211929077895284e-05 3.030430529922671214e-05 2.335575602993515795e-05 1.822566315956313093e-05 1.453766012891885367e-05 1.198219381616201097e-05 1.031617769712208656e-05 9.359763521659328610e-06 8.990280093878705864e-06 9.133622622932049856e-06 9.753609330364891475e-06 1.084002482031021164e-05 1.239621393265384859e-05 1.442715264096804077e-05 1.692889105025364673e-05 1.988013767977432917e-05 2.323654751206370088e-05 2.692801415888866826e-05 3.085898194671580130e-05 3.491152197307652880e-05 3.895068875321503604e-05 4.283151412222977800e-05 4.640691448843455198e-05 4.953578636894091704e-05 5.209063318713905741e-05 5.396418606588177793e-05 5.507463184795413386e-05 5.536922192729142218e-05 5.482618768166428391e-05 5.345501907907016068e-05 5.129526440353708550e-05 4.841407805333437244e-05 4.490278120233452886e-05 4.087271082476775776e-05 3.645062189836937504e-05 3.177388176721143427e-05 2.698566063982970676e-05 2.223028320569474443e-05 1.764886743910063923e-05 1.337534078195375242e-05 9.532892915053578704e-06 6.230899214189143129e-06 3.562330008317218265e-06 1.601647648605786625e-06 4.031855532397811186e-07 1.056275260766878888e-29 4.031855532492496234e-07 1.601647648566102708e-06 3.562330008222712258e-06 6.230899214173004610e-06 9.532892915064188638e-06 1.337534078194173980e-05 1.764886743904016785e-05 2.223028320572869690e-05 2.698566063993790336e-05 3.177388176703890382e-05 3.645062189842529276e-05 4.087271082478023963e-05 4.490278120241049755e-05 4.841407805322469184e-05 5.129526440340238694e-05 5.345501907929065352e-05 5.482618768179986339e-05 5.536922192713126519e-05 5.507463184773550449e-05 5.396418606582830644e-05 5.209063318721820417e-05 4.953578636897082069e-05 4.640691448851708010e-05 4.283151412235407501e-05 3.895068875304948515e-05 3.491152197324372632e-05 3.085898194666594833e-05 2.692801415877729698e-05 2.323654751200213175e-05 1.988013767966101988e-05 1.692889105024137153e-05 1.442715264099740571e-05 1.239621393260428700e-05 1.084002482019808820e-05 9.753609330465386852e-06 9.133622622930843681e-06 8.990280093929339800e-06 9.359763521682032481e-06 1.031617769710351452e-05 1.198219381614451127e-05 1.453766012886317988e-05 1.822566315962356165e-05 2.335575602997614757e-05 3.030430529926110507e-05 3.951211929095551517e-05 5.147969076726841746e-05 6.676050476771485406e-05 8.595292603189530966e-05 1.096911938108768565e-04 1.390641329394826597e-04
2.039008938633215997e-04 1.637019423883952218e-04 1.308905594715029140e-04 1.040221950928804369e-04 8.231177430898820263e-05 6.501691633573679721e-05 5.144840229541776914e-05 4.097960857180783106e-05 3.305429974997368161e-05 2.719219036385368826e-05 2.299175753743106635e-05 2.012992185129209246e-05 1.835840871010464235e-05 1.749684538490886912e-05 1.742291879062540959e-05 1.806018723607233934e-05 1.936437284614912313e-05 2.130912763585980982e-05 2.387233904781631613e-05 2.702400510078502275e-05 3.071656498035026632e-05 3.487833335982424253e-05 3.941038511353909851e-05 4.418690931325215725e-05 4.905873804989981107e-05 5.385949306655600256e-05 5.841360822168162195e-05 6.254539230536917125e-05 6.608829485223227846e-05 6.889361573336164231e-05 7.083803733181789593e-05 7.182953191421039723e-05 7.181138223110856121e-05 7.076422966183097739e-05 6.870621589153156966e-05 6.569140191982270527e-05 6.180672861468778701e-05 5.716782735198381509e-05 5.191400216302716772e-05 4.620269279571842627e-05 4.020369841910826736e-05 3.409340126251681895e-05 2.804918429847569995e-05 2.224419186767756434e-05 1.684254037308542912e-05 1.199505000341293422e-05 7.835539045086953709e-06 4.477700033972681749e-06 2.012561491828641082e-06 5.065296064168471184e-07 1.304043531810961817e-31 5.065296064490935569e-07 2.012561491785382262e-06 4.477700033878756807e-06 7.835539045082337380e-06 1.199505000349798819e-05 1.684254037315947674e-05 2.224419186763606650e-05 2.804918429851668957e-05 3.409340126261928961e-05 4.020369841892732079e-05 4.620269279579364280e-05 5.191400216297339129e-05 5.716782735197019480e-05 6.180672861447611009e-05 6.569140191979011144e-05 6.870621589146940422e-05 7.076422966214145223e-05 7.181138223099995126e-05 7.182953191363537705e-05 7.083803733165485903e-05 6.889361573323615946e-05 6.608829485229162498e-05 6.254539230527854550e-05 5.841360822188804727e-05 5.385949306653458956e-05 4.905873805011992444e-05 4.418690931304008053e-05 3.941038511360121652e-05 3.487833335985823227e-05 3.071656498027817365e-05 2.702400510084778111e-05 2.387233904767011825e-05 2.130912763592510251e-05 1.936437284596628937e-05 1.806018723610046422e-05 1.742291879059652577e-05 1.749684538499283719e-05 1.835840871020378247e-05 2.012992185130215521e-05 2.299175753737370866e-05 2.719219036394882361e-05 3.305429974995571774e-05 4.097960857176644842e-05 5.144840229541183991e-05 6.501691633571703762e-05 8.231177430877210759e-05 1.040221950930191876e-04 1.308905594715567989e-04 1.637019423885590719e-04 2.039008938632568186e-04
2.866536443057809773e-04 2.336304643709699786e-04 1.899856151754360006e-04 1.538562328291830019e-04 1.242989261498200651e-04 1.004196359567672300e-04 8.138543448755180675e-05 6.643516221287988448e-05 5.488822723320320820e-05 4.615090939733145652e-05 3.971959236505275844e-05 3.518049738293780665e-05 3.220570965316641148e-05 3.054555878955905079e-05 3.001771567758326073e-05 3.049366709597933496e-05 3.188348991839317303e-05 3.412003235092916475e-05 3.714369108625670252e-05 4.088893360469981385e-05 4.527355385243973248e-05 5.019138430549861904e-05 5.550885048134075966e-05 6.106538764758636577e-05 6.667738911951556573e-05 7.214506187021073140e-05 7.726135821508420016e-05 8.182204768581562702e-05 8.563599117422680330e-05 8.853476702696162911e-05 9.038095359391755998e-05 9.107456776960511004e-05 9.055736723810343253e-05 8.881492219488392684e-05 8.587653283817335299e-05 8.181320150317407511e-05 7.673395892794168953e-05 7.078089421083205929e-05 6.412325270176162499e-05 5.695095271352946820e-05 4.946783863788910632e-05 4.188494255628487416e-05 3.441397552409697179e-05 2.726121867481760507e-05 2.062193708366970218e-05 1.467539837388191467e-05 9.580544679722880765e-06 5.472341197494287287e-06 2.458806815069109332e-06 6.187214841860541824e-07 9.506477346901913072e-29 6.187214842132130233e-07 2.458806815077052807e-06 5.472341197386828452e-06 9.580544679768591745e-06 1.467539837388165717e-05 2.062193708369973796e-05 2.726121867448845146e-05 3.441397552406824043e-05 4.188494255646754190e-05 4.946783863758890429e-05 5.695095271365456480e-05 6.412325270182885908e-05 7.078089421084456827e-05 7.673395892773955359e-05 8.181320150296456659e-05 8.587653283836579887e-05 8.881492219539262095e-05 9.055736723799883412e-05 9.107456776918595748e-05 9.038095359378004248e-05 8.853476702674926101e-05 8.563599117440203747e-05 8.182204768565460944e-05 7.726135821527458606e-05 7.214506187000410957e-05 6.667738911929311455e-05 6.106538764745593625e-05 5.550885048146984749e-05 5.019138430560857070e-05 4.527355385240908344e-05 4.088893360482234902e-05 3.714369108611767392e-05 3.412003235110882383e-05 3.188348991818141479e-05 3.049366709595175556e-05 3.001771567754658420e-05 3.054555878964783339e-05 3.220570965328153342e-05 3.518049738302019924e-05 3.971959236499101312e-05 4.615090939747044447e-05 5.488822723326600383e-05 6.643516221297534848e-05 8.138543448739309310e-05 1.004196359570081804e-04 1.242989261498243477e-04 1.538562328290892184e-04 1.899856151755696014e-04 2.336304643710953937e-04 2.866536443058149671e-04
3.895435174006889778e-04 3.216314969060907756e-04 2.653251740057388660e-04 2.182754044128044934e-04 1.793744066517754794e-04 1.475701150409049417e-04 1.218791618700994266e-04 1.013985837668879590e-04 8.531551884780406829e-05 7.291417976244100332e-05 6.357947596466459526e-05 5.679682232180199083e-05 5.214790737717516731e-05 4.930248904512683317e-05 4.800661288314436221e-05 4.806797353502478398e-05 4.933942340601868404e-05 5.170183456325630998e-05 5.504760823157915319e-05 5.926608265192872231e-05 6.423191413568140587e-05 6.979721655742049727e-05 7.578787673696973774e-05 8.200406334188917081e-05 8.822456464921565010e-05 9.421427016774868996e-05 9.973388560220878337e-05 1.045508569782810024e-04 1.084504782737933791e-04 1.112462535052712709e-04 1.127887542916569989e-04 1.129724280056922098e-04 1.117400400344154774e-04 1.090846509647088418e-04 1.050492165783869418e-04 9.972404399554655454e-05 9.324243668807029306e-05 8.577491597014170381e-05 7.752242258062838848e-05 6.870888716906690876e-05 5.957352174301088984e-05 5.036313396865531403e-05 4.132471003090702093e-05 3.269845545538075093e-05 2.471143112413576169e-05 1.757187644096744751e-05 1.146427464832875045e-05 6.545187124387351465e-06 2.939863747783148771e-06 7.396242783165110747e-07 7.511290743231140626e-29 7.396242783313409276e-07 2.939863747743730399e-06 6.545187124251061323e-06 1.146427464831412049e-05 1.757187644106178665e-05 2.471143112402859846e-05 3.269845545527765008e-05 4.132471003102491437e-05 5.036313396862376375e-05 5.957352174284542026e-05 6.870888716890639263e-05 7.752242258063244068e-05 8.577491597024817247e-05 9.324243668787012224e-05 9.972404399495842908e-05 1.050492165785011761e-04 1.090846509648941048e-04 1.117400400343105944e-04 1.129724280050136076e-04 1.127887542914896794e-04 1.112462535049544670e-04 1.084504782739410881e-04 1.045508569780662084e-04 9.973388560224603927e-05 9.421427016752703838e-05 8.822456464934628291e-05 8.200406334177511275e-05 7.578787673687992514e-05 6.979721655733197216e-05 6.423191413554653112e-05 5.926608265184485927e-05 5.504760823115415272e-05 5.170183456311407621e-05 4.933942340599095557e-05 4.806797353508102696e-05 4.800661288315456049e-05 4.930248904529472187e-05 5.214790737709255110e-05 5.679682232211989245e-05 6.357947596443138337e-05 7.291417976212209880e-05 8.531551884775500814e-05 1.013985837671387214e-04 1.218791618699765187e-04 1.475701150409842511e-04 1.793744066516211432e-04 2.182754044131996309e-04 2.653251740063631496e-04 3.216314969064016163e-04 3.895435174007326712e-04
5.147439792282886397e-04 4.298253996625854144e-04 3.589749129642522346e-04 2.992836004357785312e-04 2.494743461918835000e-04 2.083318360422199320e-04 1.747165636602987732e-04 1.475774633580021139e-04 1.259623879596285590e-04 1.090256702065012928e-04 9.603210044719864575e-05 8.635682830148126178e-05 7.948094817885187206e-05 7.498284290319164296e-05 7.252570910067791647e-05 7.184203527985346858e-05 7.271610580992963829e-05 7.496581900520585609e-05 7.842520104877431732e-05 8.292894980169111655e-05 8.830015336995317642e-05 9.434201765637938218e-05 1.008340429770427591e-04 1.075326617485402014e-04 1.141759402254296282e-04 1.204916049930642000e-04 1.262074144724309108e-04 1.310627753825824814e-04 1.348205041215650357e-04 1.372777382157829029e-04 1.382751868814380183e-04 1.377041406627144084e-04 1.355109061899712689e-04 1.316985659680714794e-04 1.263261643246466190e-04 1.195055768937822719e-04 1.113964276390805753e-04 1.021994760408525453e-04 9.214891384694322632e-05 8.150399434534123593e-05 7.054037704542153548e-05 5.954151615143640211e-05 4.879036024923688689e-05 3.856156954035503499e-05 2.911440038093525014e-05 2.068635775011602837e-05 1.348767614613655370e-05 7.696658788277350289e-06 3.455883499144155465e-06 8.692703682415884733e-07 5.216174127243847267e-31 8.692703682644496808e-07 3.455883499070758366e-06 7.696658788219621605e-06 1.348767614609849651e-05 2.068635775024178566e-05 2.911440038098892153e-05 3.856156954022350771e-05 4.879036024941482480e-05 5.954151615151272994e-05 7.054037704509794179e-05 8.150399434522956311e-05 9.214891384706415552e-05 1.021994760406169753e-04 1.113964276393775653e-04 1.195055768939677789e-04 1.263261643246807442e-04 1.316985659685759858e-04 1.355109061900823455e-04 1.377041406624716826e-04 1.382751868808102110e-04 1.372777382155435653e-04 1.348205041214299170e-04 1.310627753821437861e-04 1.262074144725896109e-04 1.204916049930291802e-04 1.141759402257639826e-04 1.075326617482049796e-04 1.008340429769490569e-04 9.434201765659630393e-05 8.830015337007781902e-05 8.292894980128207418e-05 7.842520104856350776e-05 7.496581900521963901e-05 7.271610580969832375e-05 7.184203528003661743e-05 7.252570910072933476e-05 7.498284290354877916e-05 7.948094817914864529e-05 8.635682830159386973e-05 9.603210044714950429e-05 1.090256702062519670e-04 1.259623879595761649e-04 1.475774633582529983e-04 1.747165636603751010e-04 2.083318360426119795e-04 2.494743461917318743e-04 2.992836004359741213e-04 3.589749129640904175e-04 4.298253996633236477e-04 5.147439792284226471e-04
6.643677916893154676e-04 5.602833427139102722e-04 4.729626028708712286e-04 3.988578017489752270e-04 3.365184475351243624e-04 2.845616160573910969e-04 2.416868184519010770e-04 2.066894135402591376e-04 1.784717456878576322e-04 1.560512102356254721e-04 1.385645480223778405e-04 1.252678545731684197e-04 1.155320546885552297e-04 1.088339235486551743e-04 1.047431024296043727e-04 1.029059216365969603e-04 1.030271601187573657e-04 1.048510960254020967e-04 1.081432991962553205e-04 1.126745645971310907e-04 1.182081848507316357e-04 1.244914314975341125e-04 1.312516985984527485e-04 1.381973110951709507e-04 1.450225698848467729e-04 1.514162460820862150e-04 1.570724853608793797e-04 1.617029587424934133e-04 1.650490987743349685e-04 1.668933735382773387e-04 1.670687472839664847e-04 1.654657220759840500e-04 1.620366160440647513e-04 1.567969816237683349e-04 1.498242800503826310e-04 1.412540933364641812e-04 1.312742671868120806e-04 1.201174395517410763e-04 1.080524264060140558e-04 9.537491801430834123e-05 8.239789565311190188e-05 6.944212020831559522e-05 5.682697878193695724e-05 4.486191009350486717e-05 3.383856899146313449e-05 2.402383788965894502e-05 1.565375007872066952e-05 8.928357137055748091e-06 4.007549675770620465e-06 1.007826437967699128e-06 4.694556714519462891e-30 1.007826437989467028e-06 4.007549675741048004e-06 8.928357136874354291e-06 1.565375007862997601e-05 2.402383788968799486e-05 3.383856899139520244e-05 4.486191009334677016e-05 5.682697878196203619e-05 6.944212020856646605e-05 8.239789565308888969e-05 9.537491801472578617e-05 1.080524264061166485e-04 1.201174395517672463e-04 1.312742671868347133e-04 1.412540933364294054e-04 1.498242800502368871e-04 1.567969816243132820e-04 1.620366160436058898e-04 1.654657220752242953e-04 1.670687472835991299e-04 1.668933735379868810e-04 1.650490987743348330e-04 1.617029587427325612e-04 1.570724853608713024e-04 1.514162460816862257e-04 1.450225698850035215e-04 1.381973110950166959e-04 1.312516985987399265e-04 1.244914314978215616e-04 1.182081848505347175e-04 1.126745645969467221e-04 1.081432991960897764e-04 1.048510960254038992e-04 1.030271601184855562e-04 1.029059216367427177e-04 1.047431024293217348e-04 1.088339235489592795e-04 1.155320546887813400e-04 1.252678545733171994e-04 1.385645480225765206e-04 1.560512102356809291e-04 1.784717456880802189e-04 2.066894135402162303e-04 2.416868184519765917e-04 2.845616160571230280e-04 3.365184475350609366e-04 3.988578017492057284e-04 4.729626028705950823e-04 5.602833427146112089e-04 6.643677916896046243e-04
8.404567988332381154e-04 7.150155778394612274e-04 6.092649311165020294e-04 5.189335953711035057e-04 4.423943767699366810e-04 3.780930895127780221e-04 3.245641234068923488e-04 2.804444895352769802e-04 2.444854971787596026e-04 2.155612378113606019e-04 1.926731555817354051e-04 1.749501749537985158e-04 1.616441314345672630e-04 1.521205939066167033e-04 1.458455473566628397e-04 1.423687820249512279e-04 1.413051623230825637e-04 1.423151801637732861e-04 1.450862953337659332e-04 1.493165089410181047e-04 1.547014048340051402e-04 1.609255505192600563e-04 1.676587155087956582e-04 1.745568957101501211e-04 1.812676857460184389e-04 1.874391690814539895e-04 1.927312369030118782e-04 1.968281204505159011e-04 1.994509277892099030e-04 2.003690976506192992e-04 1.994098905049997107e-04 1.964652953004942322e-04 1.914960041233586751e-04 1.845323661766767095e-04 1.756724545695848082e-04 1.650775510097800313e-04 1.529654696382922547e-04 1.396022039958892279e-04 1.252923973796139345e-04 1.103691163775557177e-04 9.518336087440780328e-05 8.009368150058981408e-05 6.545620629890665980e-05 5.161530926979332083e-05 3.889508958913632055e-05 2.759177492356862976e-05 1.796711707311862769e-05 1.024281370597422644e-05 4.595965753726407289e-06 1.155565088521206887e-06 6.389813305873711063e-30 1.155565088528263731e-06 4.595965753642329952e-06 1.024281370581205182e-05 1.796711707305423964e-05 2.759177492376027266e-05 3.889508958896038842e-05 5.161530926963782591e-05 6.545620629916306006e-05 8.009368150040246394e-05 9.518336087408681167e-05 1.103691163778060599e-04 1.252923973797354193e-04 1.396022039962828204e-04 1.529654696381600634e-04 1.650775510096804744e-04 1.756724545697411772e-04 1.845323661770345233e-04 1.914960041235109784e-04 1.964652952998184761e-04 1.994098905044595070e-04 2.003690976509094859e-04 1.994509277890212789e-04 1.968281204501409027e-04 1.927312369028198660e-04 1.874391690816561390e-04 1.812676857462143000e-04 1.745568957102306773e-04 1.676587155090187057e-04 1.609255505192560447e-04 1.547014048338571195e-04 1.493165089411819277e-04 1.450862953334139741e-04 1.423151801637582699e-04 1.413051623230670596e-04 1.423687820251123674e-04 1.458455473565138162e-04 1.521205939064887132e-04 1.616441314347899581e-04 1.749501749538862278e-04 1.926731555816350080e-04 2.155612378114208022e-04 2.444854971788833643e-04 2.804444895355224436e-04 3.245641234068026852e-04 3.780930895127712459e-04 4.423943767696538127e-04 5.189335953708748474e-04 6.092649311160103437e-04 7.150155778392307260e-04 8.404567988334224297e-04
1.044974072367746507e-03 8.959622850762204811e-04 7.697971008097514046e-04 6.613936377927845433e-04 5.689452351905943846e-04 4.907233617390261956e-04 4.250937258898555252e-04 3.705308120687601011e-04 3.256299782354531679e-04 2.891162739006034391e-04 2.598492446842952169e-04 2.368231862098546569e-04 2.191625926562673372e-04 2.061128966301365600e-04 1.970269863880777647e-04 1.913483721454283090e-04 1.885922069801702666e-04 1.883256024596852314e-04 1.901487763922045512e-04 1.936785084940525537e-04 1.985351596340157593e-04 2.043341549048971494e-04 2.106823836445656192e-04 2.171794869035179000e-04 2.234235447807346757e-04 2.290202961032334033e-04 2.335947602770243334e-04 2.368040057108885133e-04 2.383498203618719712e-04 2.379901696739858429e-04 2.355485447747115090e-04 2.309205728247102913e-04 2.240775454815777568e-04 2.150667894865995527e-04 2.040090322905363247e-04 1.910930918344418876e-04 1.765683380571128960e-04 1.607354367540058575e-04 1.439359013993777030e-04 1.265409555652091450e-04 1.089401588889241774e-04 9.153018367354498724e-05 7.470405647933516034e-05 5.884110662787149124e-05 4.429779679513610969e-05 3.139955305143238415e-05 2.043366463580725909e-05 1.164328788297696172e-05 5.222563604393556374e-06 1.312841762663612020e-06 1.173639178629865723e-30 1.312841762714234309e-06 5.222563604332313351e-06 1.164328788290743557e-05 2.043366463570147823e-05 3.139955305148662136e-05 4.429779679511443920e-05 5.884110662770929460e-05 7.470405647929110108e-05 9.153018367377702006e-05 1.089401588884408400e-04 1.265409555656059088e-04 1.439359013993770796e-04 1.607354367539965334e-04 1.765683380568226551e-04 1.910930918344869091e-04 2.040090322904587771e-04 2.150667894867115237e-04 2.240775454816795091e-04 2.309205728240608813e-04 2.355485447741749645e-04 2.379901696737307573e-04 2.383498203620018586e-04 2.368040057108256296e-04 2.335947602771645207e-04 2.290202961030608254e-04 2.234235447813657084e-04 2.171794869036217123e-04 2.106823836443314315e-04 2.043341549050675047e-04 1.985351596343973984e-04 1.936785084942560585e-04 1.901487763916235273e-04 1.883256024594506372e-04 1.885922069792899487e-04 1.913483721451342463e-04 1.970269863883310614e-04 2.061128966304796829e-04 2.191625926562757668e-04 2.368231862098003383e-04 2.598492446843545770e-04 2.891162739006066375e-04 3.256299782357480709e-04 3.705308120690533236e-04 4.250937258898933638e-04 4.907233617393105818e-04 5.689452351904020471e-04 6.613936377927386815e-04 7.697971008106068401e-04 8.959622850774570137e-04 1.044974072367551785e-03
1.279798025996614110e-03 1.104986568516302253e-03 9.564047475149833975e-04 8.280585796085300140e-04 7.179596058134442250e-04 6.242023150317253409e-04 5.449806461543081496e-04 4.786028781027510575e-04 4.235040340782222890e-04 3.782549515872998033e-04 3.415672793149246824e-04 3.122938623931449599e-04 2.894242649406309430e-04 2.720755354044066140e-04 2.594787149371840509e-04 2.509619790668634557e-04 2.459316394197915974e-04 2.438524670681383930e-04 2.442288937996870747e-04 2.465885805001780421e-04 2.504696138186252854e-04 2.554122274988632267e-04 2.609554878248328269e-04 2.666388912448256930e-04 2.720083574825366978e-04 2.766257179145764351e-04 2.800805361593497619e-04 2.820029756422851703e-04 2.820764461107056419e-04 2.800488988828797772e-04 2.757418672253353006e-04 2.690566262889901718e-04 2.599771391532246906e-04 2.485697300887088068e-04 2.349796596509890661e-04 2.194249550108514518e-04 2.021879681441843355e-04 1.836051967051908064e-04 1.640559153781765789e-04 1.439501397100916155e-04 1.237163914897631938e-04 1.037896655504748583e-04 8.459992191198549398e-05 6.656135191307069397e-05 5.006259774178313624e-05 3.545804500539244359e-05 2.306025940019980596e-05 1.313360162633895855e-05 5.889028935898632819e-06 1.480075938809273050e-06 5.216174127243847267e-31 1.480075938819143102e-06 5.889028935818129113e-06 1.313360162623067047e-05 2.306025940010716428e-05 3.545804500561040889e-05 5.006259774186454627e-05 6.656135191288441448e-05 8.459992191213888148e-05 1.037896655506285169e-04 1.237163914894106654e-04 1.439501397102256228e-04 1.640559153783886217e-04 1.836051967049927769e-04 2.021879681439818608e-04 2.194249550106158817e-04 2.349796596505487444e-04 2.485697300893870295e-04 2.599771391529582480e-04 2.690566262884545759e-04 2.757418672247964522e-04 2.800488988825548960e-04 2.820764461108585686e-04 2.820029756421887847e-04 2.800805361599411941e-04 2.766257179142010843e-04 2.720083574830752210e-04 2.666388912446838793e-04 2.609554878247531923e-04 2.554122274988031077e-04 2.504696138191783912e-04 2.465885805001509371e-04 2.442288937995388642e-04 2.438524670675365795e-04 2.459316394195730222e-04 2.509619790677699029e-04 2.594787149367458706e-04 2.720755354039640968e-04 2.894242649406962120e-04 3.122938623936084564e-04 3.415672793147293634e-04 3.782549515869674411e-04 4.235040340785630538e-04 4.786028781027493227e-04 5.449806461539040674e-04 6.242023150320665393e-04 7.179596058131354442e-04 8.280585796078021891e-04 9.564047475154901536e-04 1.104986568517037559e-03 1.279798025996664200e-03
1.546718170247671741e-03 1.343869243960279201e-03 1.170857789488569112e-03 1.020680045305327570e-03 8.911637519393067648e-04 7.802241348627725771e-04 6.858806563794628665e-04 6.062721301792645427e-04 5.396693242775544609e-04 4.844842048211857603e-04 4.392750845386858777e-04 4.027471424273815323e-04 3.737480709753711154e-04 3.512589662068221416e-04 3.343809721364102779e-04 3.223185819252851261e-04 3.143608335659583562e-04 3.098618701518921978e-04 3.082224250379470899e-04 3.088737191951820144e-04 3.112650231250429730e-04 3.148557638923356241e-04 3.191125946508358187e-04 3.235113480392400194e-04 3.275433278381702576e-04 3.307250101903045757e-04 3.326099660803102996e-04 3.328017001186642427e-04 3.309661251461924292e-04 3.268425381028965907e-04 3.202521973497578830e-04 3.111038870211775575e-04 2.993961521237731641e-04 2.852161669471281881e-04 2.687354353366602018e-04 2.502027008954857889e-04 2.299345636248187981e-04 2.083043598058054331e-04 1.857298721308985967e-04 1.626604081683875349e-04 1.395637289772917440e-04 1.169132373393628408e-04 9.517575621959707005e-05 7.480015029870268491e-05 5.620697217655262946e-05 3.977925349406013394e-05 2.585451153315709049e-05 1.471800421594304846e-05 6.597240304448793423e-06 1.657735750785211938e-06 6.389813305873711063e-30 1.657735750805955775e-06 6.597240304347216385e-06 1.471800421578639988e-05 2.585451153303935630e-05 3.977925349428680673e-05 5.620697217648768575e-05 7.480015029871779598e-05 9.517575621965083292e-05 1.169132373395698828e-04 1.395637289768460285e-04 1.626604081682885743e-04 1.857298721311478819e-04 2.083043598058037797e-04 2.299345636246272195e-04 2.502027008949907964e-04 2.687354353371737342e-04 2.852161669475647421e-04 2.993961521239980276e-04 3.111038870205625980e-04 3.202521973493047949e-04 3.268425381029004938e-04 3.309661251463849835e-04 3.328017001187865407e-04 3.326099660808724042e-04 3.307250101901505106e-04 3.275433278387458063e-04 3.235113480391153904e-04 3.191125946503782854e-04 3.148557638928260629e-04 3.112650231251648373e-04 3.088737191952300987e-04 3.082224250380449391e-04 3.098618701518632496e-04 3.143608335663878087e-04 3.223185819254232535e-04 3.343809721361623750e-04 3.512589662066033496e-04 3.737480709763204428e-04 4.027471424275395548e-04 4.392750845383724349e-04 4.844842048208168063e-04 5.396693242786335673e-04 6.062721301793938880e-04 6.858806563799992213e-04 7.802241348627343047e-04 8.911637519395474577e-04 1.020680045304807586e-03 1.170857789488426648e-03 1.343869243961195786e-03 1.546718170248692625e-03
1.847432231547633912e-03 1.614305118451711020e-03 1.414845889628808199e-03 1.240935328353575968e-03 1.090215614533591396e-03 9.604206950485340505e-04 8.493931528796173219e-04 7.550994255441719101e-04 6.756425057974108517e-04 6.092712856749268446e-04 5.543858176412711078e-04 5.095379701912058131e-04 4.734272453586613996e-04 4.448918839415023441e-04 4.228957789726545645e-04 4.065121056932797985e-04 3.949049077057514498e-04 3.873101058061659968e-04 3.830174801421469977e-04 3.813550968814901861e-04 3.816774096734764287e-04 3.833578894875902142e-04 3.857865702184055294e-04 3.883724007179527446e-04 3.905498287462322478e-04 3.917886635479055427e-04 3.916060104579039834e-04 3.895789620581340202e-04 3.853567632576052320e-04 3.786713218021537926e-04 3.693451777702094502e-04 3.572963368922027223e-04 3.425396747587208975e-04 3.251849001009012117e-04 3.054313017837305432e-04 2.835596826423148679e-04 2.599219995608312750e-04 2.349292864770331085e-04 2.090384438222483889e-04 1.827384454394148433e-04 1.565364544098176965e-04 1.309442637996651620e-04 1.064653968806074711e-04 8.358312147989709420e-05 6.274956022463001068e-05 4.437601593151067815e-05 2.882458092961092153e-05 1.640106108039439531e-05 7.349219009525485376e-06 1.846325356575111315e-06 8.345878603590155628e-30 1.846325356592165688e-06 7.349219009495059105e-06 1.640106108023742994e-05 2.882458092943862487e-05 4.437601593146027631e-05 6.274956022481096402e-05 8.358312147963736002e-05 1.064653968803980439e-04 1.309442637998718380e-04 1.565364544093992216e-04 1.827384454398947112e-04 2.090384438224842571e-04 2.349292864772079361e-04 2.599219995604113635e-04 2.835596826423666928e-04 3.054313017837116239e-04 3.251849001019094113e-04 3.425396747582049799e-04 3.572963368917199270e-04 3.693451777698745402e-04 3.786713218017840254e-04 3.853567632577958890e-04 3.895789620583574200e-04 3.916060104589384749e-04 3.917886635476885396e-04 3.905498287466245663e-04 3.883724007173968199e-04 3.857865702185278817e-04 3.833578894877780522e-04 3.816774096736726693e-04 3.813550968812095404e-04 3.830174801418935113e-04 3.873101058058368330e-04 3.949049077053560413e-04 4.065121056937790194e-04 4.228957789716985150e-04 4.448918839413404185e-04 4.734272453594485304e-04 5.095379701925650774e-04 5.543858176413157769e-04 6.092712856748680808e-04 6.756425057980651678e-04 7.550994255448704616e-04 8.493931528789108558e-04 9.604206950487783213e-04 1.090215614533400794e-03 1.240935328353737731e-03 1.414845889629198078e-03 1.614305118452390164e-03 1.847432231547150141e-03
2.183544403088516495e-03 1.917900509702571759e-03 1.689975259252258361e-03 1.490423516913400156e-03 1.316700312733803339e-03 1.166356499607797310e-03 1.037055617476999054e-03 9.265891044745749481e-04 8.328890021728025880e-04 7.540373318251217868e-04 6.882714317757657055e-04 6.339847495548164152e-04 5.897228705809833774e-04 5.541749206367257595e-04 5.261608693098400588e-04 5.046156432478919422e-04 4.885712822094874768e-04 4.771385899467878167e-04 4.694898083094169216e-04 4.648437566262004356e-04 4.624546323167204147e-04 4.616052890627557969e-04 4.616053426353224813e-04 4.617939605202729669e-04 4.615467319590515452e-04 4.602856439646728750e-04 4.574909448494051626e-04 4.527135777107530292e-04 4.455869086034921264e-04 4.358366365753945488e-04 4.232880213954974243e-04 4.078698605591805503e-04 3.896149517865717983e-04 3.686570586917264371e-04 3.452246323770652501e-04 3.196317175926562657e-04 2.922665847935325650e-04 2.635786827813405703e-04 2.340645093722267716e-04 2.042529612300293923e-04 1.746906609327138280e-04 1.459276809831716408e-04 1.185040006674867118e-04 9.293694994436290985e-05 6.970982039050392285e-05 4.926175989852465379e-05 3.197901692149124673e-05 1.818756194240588755e-05 8.147087723636445240e-06 2.046374512986108857e-06 8.345878603590155628e-30 2.046374513033074717e-06 8.147087723596529660e-06 1.818756194226793976e-05 3.197901692141494600e-05 4.926175989862487472e-05 6.970982039047158652e-05 9.293694994389681133e-05 1.185040006676541533e-04 1.459276809832437403e-04 1.746906609324063754e-04 2.042529612303402601e-04 2.340645093724802580e-04 2.635786827813975993e-04 2.922665847934611703e-04 3.196317175924088508e-04 3.452246323771325791e-04 3.686570586926314749e-04 3.896149517867715626e-04 4.078698605579673822e-04 4.232880213950781633e-04 4.358366365748394915e-04 4.455869086032174979e-04 4.527135777106583241e-04 4.574909448499221644e-04 4.602856439644352178e-04 4.615467319595959773e-04 4.617939605200974346e-04 4.616053426347882949e-04 4.616052890635854826e-04 4.624546323169357914e-04 4.648437566263323830e-04 4.694898083091763371e-04 4.771385899472278401e-04 4.885712822094222078e-04 5.046156432480697514e-04 5.261608693095056908e-04 5.541749206365543471e-04 5.897228705818761095e-04 6.339847495554650934e-04 6.882714317752985228e-04 7.540373318252351943e-04 8.328890021725656899e-04 9.265891044749220012e-04 1.037055617476623703e-03 1.166356499607156113e-03 1.316700312733426904e-03 1.490423516912683932e-03 1.689975259252842745e-03 1.917900509702875336e-03 2.183544403088753718e-03
2.556564531807462536e-03 2.256171793674063494e-03 1.997766577162696320e-03 1.770662811413902752e-03 1.572126899638225106e-03 1.399524927916549234e-03 1.250339413130367207e-03 1.122184405467490124e-03 1.012818113343508589e-03 9.201522497088318814e-04 8.422574123657920221e-04 7.773640127201067668e-04 7.238585524454209733e-04 6.802753972967827542e-04 6.452845799226746438e-04 6.176765361553470616e-04 5.963449934069254676e-04 5.802694387703179408e-04 5.684986615306889153e-04 5.601367711691323820e-04 5.543328412970546359e-04 5.502749492871640774e-04 5.471889176454265442e-04 5.443415753779728581e-04 5.410479070128507975e-04 5.366810969238188043e-04 5.306842444789819976e-04 5.225824380879884714e-04 5.119939290021052530e-04 4.986393165083455141e-04 4.823479107675953965e-04 4.630607385772464012e-04 4.408299627162087309e-04 4.158147656160423797e-04 3.882739801523260158e-04 3.585559220321985147e-04 3.270859862378460727e-04 2.943526184247971609e-04 2.608922703073543350e-04 2.272739075694572538e-04 1.940835722503210276e-04 1.619094203720589781e-04 1.313275695972071131e-04 1.028890085119248858e-04 7.710774400174881884e-05 5.445029938247782222e-05 3.532662492922182182e-05 2.008244449343693573e-05 8.993036145280167428e-06 2.258429924363647731e-06 6.389813305873711063e-30 2.258429924369640913e-06 8.993036145212625020e-06 2.008244449329154083e-05 3.532662492921340570e-05 5.445029938247113405e-05 7.710774400163360881e-05 1.028890085114764463e-04 1.313275695976495760e-04 1.619094203724296939e-04 1.940835722499538896e-04 2.272739075693880817e-04 2.608922703076503222e-04 2.943526184249782769e-04 3.270859862376096082e-04 3.585559220318732540e-04 3.882739801515194236e-04 4.158147656162811752e-04 4.408299627168658658e-04 4.630607385764359059e-04 4.823479107673035293e-04 4.986393165074782608e-04 5.119939290017205781e-04 5.225824380884757118e-04 5.306842444797252182e-04 5.366810969242176823e-04 5.410479070132542291e-04 5.443415753782499802e-04 5.471889176449923212e-04 5.502749492878719530e-04 5.543328412972903414e-04 5.601367711687975804e-04 5.684986615302394051e-04 5.802694387697943795e-04 5.963449934061650082e-04 6.176765361563147120e-04 6.452845799232162028e-04 6.802753972967367840e-04 7.238585524455308029e-04 7.773640127206800929e-04 8.422574123661989232e-04 9.201522497087141371e-04 1.012818113344011442e-03 1.122184405468771434e-03 1.250339413128839132e-03 1.399524927917402501e-03 1.572126899638118637e-03 1.770662811414128266e-03 1.997766577161732247e-03 2.256171793673903032e-03 2.556564531807817720e-03
2.967908076763437191e-03 2.630544802271015965e-03 2.339653833761832277e-03 2.083088833574019139e-03 1.857926165318937121e-03 1.661345570474643922e-03 1.490646699614422586e-03 1.343264015103712815e-03 1.216779259323357574e-03 1.108930715307027311e-03 1.017618600066552302e-03 9.409061303007910243e-04 8.770160802046298235e-04 8.243229933152253740e-04 7.813415830688742823e-04 7.467122176810214989e-04 7.191846867261034908e-04 6.976016435204608276e-04 6.808831740493068337e-04 6.680138418275263779e-04 6.580333035849328339e-04 6.500312104848201362e-04 6.431466509189643840e-04 6.365719121179103362e-04 6.295598993615613738e-04 6.214342054446609850e-04 6.116006052720420264e-04 5.995586763879773469e-04 5.849123103260433316e-04 5.673780589710655537e-04 5.467905200322160887e-04 5.231042668786396689e-04 4.963921327083119098e-04 4.668399360910716620e-04 4.347379624034525942e-04 4.004696818200515667e-04 3.644982866103819042e-04 3.273516732378640884e-04 2.896064876591242145e-04 2.518718072953253441e-04 2.147729629379638056e-04 1.789359199311122643e-04 1.449725500477425089e-04 1.134670410591173044e-04 8.496361522285788041e-05 5.995566392219874388e-05 3.887635485148058868e-05 2.209073059829364888e-05 9.889292317791157884e-06 2.483048022732279585e-06 2.555925322349484425e-29 2.483048022767106192e-06 9.889292317677558908e-06 2.209073059810667483e-05 3.887635485133013530e-05 5.995566392243959939e-05 8.496361522277915378e-05 1.134670410588848244e-04 1.449725500478436921e-04 1.789359199311929289e-04 2.147729629375214511e-04 2.518718072953394930e-04 2.896064876600730541e-04 3.273516732383313795e-04 3.644982866102346696e-04 4.004696818192936551e-04 4.347379624032497942e-04 4.668399360915796649e-04 4.963921327081343175e-04 5.231042668777982196e-04 5.467905200319259562e-04 5.673780589709583261e-04 5.849123103260072277e-04 5.995586763882473132e-04 6.116006052724178108e-04 6.214342054438468576e-04 6.295598993620544689e-04 6.365719121178740154e-04 6.431466509191979212e-04 6.500312104857605732e-04 6.580333035855798858e-04 6.680138418272983701e-04 6.808831740483518684e-04 6.976016435217145990e-04 7.191846867255716896e-04 7.467122176807098992e-04 7.813415830689821604e-04 8.243229933163582568e-04 8.770160802050972230e-04 9.409061303023531428e-04 1.017618600066522161e-03 1.108930715307400059e-03 1.216779259325140652e-03 1.343264015104660408e-03 1.490646699614301372e-03 1.661345570474391303e-03 1.857926165318539219e-03 2.083088833573434103e-03 2.339653833762893927e-03 2.630544802271345562e-03 2.967908076764281568e-03
3.418896700259439238e-03 3.042354921432412727e-03 2.716983940264108832e-03 2.429053758426946708e-03 2.175449312239573479e-03 1.953162476383282688e-03 1.759308289030341553e-03 1.591139573669930231e-03 1.446059183014116421e-03 1.321629124783082468e-03 1.215575942029961621e-03 1.125791916685983099e-03 1.050331938683283714e-03 9.874062158005201661e-04 9.353693599651766123e-04 8.927067327829231545e-04 8.580192200868474138e-04 8.300077880479435344e-04 8.074592184038810894e-04 7.892343108851399914e-04 7.742595831982814576e-04 7.615231207229270502e-04 7.500747766429501345e-04 7.390304560785865761e-04 7.275797942452044437e-04 7.149962090932470262e-04 7.006481075603086459e-04 6.840099654276672429e-04 6.646720769325020848e-04 6.423479581816097204e-04 6.168786530213500596e-04 5.882334923004222879e-04 5.565071601229671077e-04 5.219131933473290753e-04 4.847742620635018575e-04 4.455097381219074739e-04 4.046211539842373356e-04 3.626761904226510447e-04 3.202918188055088014e-04 2.781171740565514870e-04 2.368166604845766624e-04 1.970537061155216974e-04 1.594754914780460188e-04 1.246988933788900893e-04 9.329780809235257988e-05 6.579195446957906426e-05 4.263720708959496908e-05 2.421747266164188373e-05 1.083809854213854542e-05 2.720788908010842295e-06 1.056275260766878888e-29 2.720788908066451703e-06 1.083809854206528893e-05 2.421747266141713540e-05 4.263720708953041839e-05 6.579195446945492311e-05 9.329780809194180278e-05 1.246988933789207723e-04 1.594754914780572132e-04 1.970537061160244961e-04 2.368166604836334066e-04 2.781171740562873754e-04 3.202918188060857054e-04 3.626761904227368593e-04 4.046211539840842463e-04 4.455097381217535172e-04 4.847742620631903120e-04 5.219131933480841137e-04 5.565071601235509506e-04 5.882334922996069679e-04 6.168786530202189115e-04 6.423479581809478150e-04 6.646720769320587545e-04 6.840099654268665596e-04 7.006481075600296806e-04 7.149962090927712783e-04 7.275797942457541342e-04 7.390304560787256793e-04 7.500747766432208597e-04 7.615231207225676372e-04 7.742595831982956606e-04 7.892343108844585703e-04 8.074592184032794656e-04 8.300077880484730587e-04 8.580192200857320950e-04 8.927067327836876254e-04 9.353693599632881489e-04 9.874062158009590511e-04 1.050331938684379842e-03 1.125791916686089567e-03 1.215575942029421255e-03 1.321629124783480803e-03 1.446059183014210964e-03 1.591139573671181834e-03 1.759308289030412677e-03 1.953162476383838667e-03 2.175449312240110809e-03 2.429053758427681797e-03 2.716983940264082811e-03 3.042354921432745794e-03 3.418896700260998320e-03
3.910759374983023562e-03 3.492847763634800238e-03 3.131016968484581081e-03 2.809826127726728143e-03 2.525967355959609934e-03 2.276243161982954670e-03 2.057582289183002271e-03 1.867053985550522297e-03 1.701879964349889114e-03 1.559443352645027963e-03 1.437294036717969578e-03 1.333150005370407204e-03 1.244894558097000767e-03 1.170569566799993001e-03 1.108365326263656544e-03 1.056607859635916476e-03 1.013744815429381803e-03 9.783312598982179999e-04 9.490167008148063695e-04 9.245345609830518631e-04 9.036950593396268945e-04 8.853820826977077188e-04 8.685541888557567767e-04 8.522494287951571691e-04 8.355932695149389383e-04 8.178085883271933327e-04 7.982265266000039159e-04 7.762969479621107142e-04 7.515973349892611640e-04 7.238391548086277154e-04 6.928709928963489592e-04 6.586780567694790894e-04 6.213779506269140980e-04 5.812128889894359980e-04 5.385387315067390523e-04 4.938113725699255730e-04 4.475711067198913482e-04 4.004256199472936849e-04 3.530322380315927856e-04 3.060800084813645062e-04 2.602721150204967394e-04 2.163090344131484973e-04 1.748727541724253451e-04 1.366122835380970937e-04 1.021306138757109382e-04 7.197322109471433792e-05 4.661815298250354352e-05 2.646770828805427816e-05 1.184169103714589555e-05 2.972211234363769298e-06 5.216174127243847267e-31 2.972211234392095773e-06 1.184169103710462302e-05 2.646770828780017844e-05 4.661815298244916401e-05 7.197322109484379166e-05 1.021306138752392696e-04 1.366122835380665734e-04 1.748727541726183060e-04 2.163090344132600346e-04 2.602721150201121186e-04 3.060800084810666216e-04 3.530322380319800626e-04 4.004256199472413721e-04 4.475711067193517950e-04 4.938113725692195406e-04 5.385387315068883470e-04 5.812128889905911070e-04 6.213779506265727911e-04 6.586780567685599028e-04 6.928709928959662359e-04 7.238391548080121054e-04 7.515973349897282383e-04 7.762969479612112601e-04 7.982265266009357877e-04 8.178085883274706716e-04 8.355932695145182679e-04 8.522494287950806244e-04 8.685541888552927381e-04 8.853820826977816614e-04 9.036950593403648025e-04 9.245345609821616246e-04 9.490167008141368746e-04 9.783312598981694277e-04 1.013744815428375664e-03 1.056607859636719002e-03 1.108365326263563086e-03 1.170569566799189607e-03 1.244894558098860390e-03 1.333150005371071603e-03 1.437294036717531127e-03 1.559443352645620805e-03 1.701879964350997603e-03 1.867053985551698873e-03 2.057582289182489661e-03 2.276243161982573465e-03 2.525967355957853527e-03 2.809826127725378962e-03 3.131016968484128752e-03 3.492847763637738426e-03 3.910759374982805854e-03
4.444633908930080424e-03 3.983180308824918990e-03 3.582926908037847337e-03 3.226591225443341954e-03 2.910671127233397520e-03 2.631778253644875051e-03 2.386653406547621821e-03 2.172180406601245412e-03 1.985397720448876628e-03 1.823507196349510254e-03 1.683879357163963440e-03 1.564054886745387023e-03 1.461742202955951557e-03 1.374811319757168748e-03 1.301284531487091958e-03 1.239324765629431580e-03 1.187222702386313321e-03 1.143383909647453919e-03 1.106317260640637653e-03 1.074625775358378907e-03 1.047000764194362058e-03 1.022219781990931203e-03 9.991484693948173360e-04 9.767459215836442506e-04 9.540728378780631916e-04 9.303014160131214353e-04 9.047257920657026265e-04 8.767718014904301617e-04 8.460049390172784574e-04 8.121356002088888455e-04 7.750209599157948173e-04 7.346631445763404655e-04 6.912036502982489951e-04 6.449142186611227495e-04 5.961845879399000356e-04 5.455076799223025760e-04 4.934628612270039504e-04 4.406979393671264420e-04 3.879105283254543940e-04 3.358293586690163073e-04 2.851960258575629288e-04 2.367475787637933623e-04 1.912002577503189578e-04 1.492346049776230527e-04 1.114820934954869475e-04 7.851335872501307182e-05 5.082806711262713022e-05 2.884642177206825418e-05 1.290228268365985061e-05 3.237867874746449994e-06 6.389813305873711063e-30 3.237867874783912991e-06 1.290228268348484683e-05 2.884642177165861550e-05 5.082806711266151976e-05 7.851335872508449364e-05 1.114820934954421699e-04 1.492346049772404377e-04 1.912002577503256256e-04 2.367475787641538053e-04 2.851960258574441002e-04 3.358293586688857694e-04 3.879105283264661173e-04 4.406979393675177848e-04 4.934628612267233589e-04 5.455076799220980955e-04 5.961845879401891923e-04 6.449142186621563194e-04 6.912036502990723382e-04 7.346631445754558650e-04 7.750209599136916819e-04 8.121356002081732721e-04 8.460049390174532308e-04 8.767718014898884943e-04 9.047257920659208764e-04 9.303014160120643382e-04 9.540728378786634059e-04 9.767459215832957880e-04 9.991484693942639592e-04 1.022219781990461093e-03 1.047000764195004339e-03 1.074625775357700630e-03 1.106317260638978606e-03 1.143383909647538270e-03 1.187222702386120984e-03 1.239324765630142816e-03 1.301284531486962938e-03 1.374811319757897549e-03 1.461742202956614004e-03 1.564054886747077077e-03 1.683879357164587073e-03 1.823507196348196635e-03 1.985397720449367989e-03 2.172180406601633123e-03 2.386653406547702486e-03 2.631778253644299556e-03 2.910671127232485056e-03 3.226591225442927355e-03 3.582926908037821750e-03 3.983180308825852271e-03 4.444633908929410820e-03
5.021568805478687780e-03 4.514422424576320855e-03 4.073802845643052610e-03 3.680451914962942165e-03 3.330671771035113252e-03 3.020881657542483570e-03 2.747632800320366688e-03 2.507621800242010486e-03 2.297701885214259616e-03 2.114891404087274312e-03 1.956379054182360699e-03 1.819525515832705765e-03 1.701861414678251848e-03 1.601081827870083759e-03 1.515037863741359146e-03 1.441726138230438109e-03 1.379277203544546386e-03 1.325944116781693164e-03 1.280092340612544498e-03 1.240192033376908212e-03 1.204813521636737602e-03 1.172626383757926008e-03 1.142402154333624917e-03 1.113020240543247802e-03 1.083476276647607267e-03 1.052891875761525391e-03 1.020524596859412455e-03 9.857769378034300211e-04 9.482032812441676048e-04 9.075139337871654128e-04 8.635756744404233208e-04 8.164085283948023259e-04 7.661787718928509154e-04 7.131884258292293163e-04 6.578616920744702508e-04 6.007289191013589569e-04 5.424087529101367716e-04 4.835891422382945825e-04 4.250078347472060146e-04 3.674329358089345769e-04 3.116440163722256507e-04 2.584141623431612626e-04 2.084932640177411523e-04 1.625927570827863594e-04 1.213719509298522909e-04 8.542601792540453331e-05 5.527566950151752720e-05 3.135851126455547225e-05 1.402204832874333127e-05 3.518302231657252666e-06 2.524628277586022119e-28 3.518302231659824258e-06 1.402204832857495637e-05 3.135851126422099588e-05 5.527566950164848527e-05 8.542601792541923780e-05 1.213719509300245977e-04 1.625927570821697466e-04 2.084932640180728639e-04 2.584141623431195751e-04 3.116440163717733758e-04 3.674329358092716553e-04 4.250078347469375662e-04 4.835891422377433741e-04 5.424087529101598651e-04 6.007289191011543680e-04 6.578616920744460731e-04 7.131884258303271794e-04 7.661787718922312938e-04 8.164085283939609850e-04 8.635756744392497804e-04 9.075139337865525133e-04 9.482032812447097059e-04 9.857769378034178780e-04 1.020524596860959612e-03 1.052891875761293155e-03 1.083476276648009723e-03 1.113020240543306566e-03 1.142402154332649569e-03 1.172626383758801176e-03 1.204813521637098208e-03 1.240192033377608173e-03 1.280092340613156422e-03 1.325944116781741303e-03 1.379277203542576607e-03 1.441726138230171395e-03 1.515037863742583861e-03 1.601081827870244438e-03 1.701861414678554124e-03 1.819525515833522386e-03 1.956379054182233630e-03 2.114891404084998788e-03 2.297701885215450938e-03 2.507621800243020962e-03 2.747632800318878729e-03 3.020881657541328678e-03 3.330671771036178373e-03 3.680451914963019794e-03 4.073802845643028324e-03 4.514422424577877770e-03 5.021568805480658426e-03
5.642525389101543318e-03 5.087558690454035797e-03 4.604650486313682095e-03 4.172429853281803790e-03 3.787001654326340849e-03 3.444591165783123660e-03 3.141558395690266167e-03 2.874410970361083138e-03 2.639814977756805084e-03 2.434603197582113025e-03 2.255780254969040870e-03 2.100524410224661413e-03 1.966185933888239378e-03 1.850282296732649705e-03 1.750490699161876777e-03 1.664638737465531752e-03 1.590694215519636344e-03 1.526755223715723329e-03 1.471041596492316883e-03 1.421888716468040119e-03 1.377744367842064725e-03 1.337168983941024701e-03 1.298839229155966104e-03 1.261554456585908639e-03 1.224245241106986697e-03 1.185982944896787471e-03 1.145989153956951606e-03 1.103643836306534513e-03 1.058491202570037513e-03 1.010242471674545946e-03 9.587750225268962907e-04 9.041277103480678144e-04 8.464924095466244908e-04 7.862020880095321219e-04 7.237159035784282175e-04 6.596019354757208693e-04 5.945182227994562276e-04 5.291927865128297432e-04 4.644032718764443232e-04 4.009567777960922909e-04 3.396703506593605221e-04 2.813525238420761204e-04 2.267861891274336374e-04 1.767129990972781740e-04 1.318194243622975868e-04 9.272452837636212871e-05 5.996947612890728461e-05 3.400876071316204214e-05 1.520311224156668962e-05 3.814045089731866757e-06 3.338351441436062251e-29 3.814045089740298547e-06 1.520311224147647891e-05 3.400876071295657227e-05 5.996947612885081800e-05 9.272452837669274261e-05 1.318194243623043360e-04 1.767129990965639829e-04 2.267861891273355171e-04 2.813525238426929230e-04 3.396703506586273304e-04 4.009567777961829844e-04 4.644032718761377109e-04 5.291927865129828325e-04 5.945182227996293747e-04 6.596019354747805407e-04 7.237159035783642495e-04 7.862020880102908466e-04 8.464924095470619664e-04 9.041277103463991188e-04 9.587750225245359826e-04 1.010242471673951153e-03 1.058491202570733571e-03 1.103643836304826027e-03 1.145989153956575822e-03 1.185982944895801281e-03 1.224245241107494971e-03 1.261554456584765456e-03 1.298839229154344355e-03 1.337168983942789782e-03 1.377744367842011165e-03 1.421888716467365529e-03 1.471041596491509370e-03 1.526755223716713640e-03 1.590694215517968624e-03 1.664638737465533704e-03 1.750490699161578838e-03 1.850282296732899722e-03 1.966185933888788418e-03 2.100524410226358839e-03 2.255780254968887347e-03 2.434603197581820290e-03 2.639814977758391055e-03 2.874410970362196397e-03 3.141558395689270436e-03 3.444591165781336461e-03 3.787001654328397363e-03 4.172429853283826477e-03 4.604650486315342225e-03 5.087558690456099250e-03 5.642525389102344760e-03
6.308380138302079575e-03 5.703490463389790377e-03 5.176393948870892069e-03 4.703467010852183106e-03 4.280615608158696780e-03 3.903869422259852433e-03 3.569395578422954879e-03 3.273510992873162034e-03 3.012692782249880730e-03 2.783586214394470279e-03 2.583009784468787498e-03 2.407957169253164935e-03 2.255596037938988659e-03 2.123263962062973791e-03 2.008461942515082921e-03 1.908846322481900408e-03 1.822220044448718407e-03 1.746524302616078847e-03 1.679831616622145390e-03 1.620341200480982478e-03 1.566377234804580383e-03 1.516390300371913379e-03 1.468961841825300405e-03 1.422811152677346197e-03 1.376804056011867155e-03 1.329962238227318802e-03 1.281472098561469396e-03 1.230692008919736504e-03 1.177157023098852114e-03 1.120580304422476086e-03 1.060850821304221364e-03 9.980271547483392149e-04 9.323275378840846506e-04 8.641164807401107567e-04 7.938885080650205824e-04 7.222496487184873514e-04 6.498973639286632215e-04 5.775995969032478956e-04 5.061735794387877026e-04 4.364649552182708696e-04 3.693276867825654114e-04 3.056051146450106332e-04 2.461124410937432275e-04 1.916208241344479260e-04 1.428431925557359242e-04 1.004218332052066046e-04 6.491775655139718818e-05 3.680181586363656665e-05 1.644753739524209968e-05 4.125611928144719822e-06 3.768685806933679607e-29 4.125611928240173659e-06 1.644753739509608476e-05 3.680181586354510742e-05 6.491775655134213781e-05 1.004218332055659092e-04 1.428431925554499930e-04 1.916208241339633148e-04 2.461124410937754825e-04 3.056051146452757748e-04 3.693276867823647798e-04 4.364649552185101531e-04 5.061735794388922197e-04 5.775995969028421871e-04 6.498973639289430540e-04 7.222496487177365414e-04 7.938885080650406401e-04 8.641164807418590327e-04 9.323275378845882625e-04 9.980271547472452549e-04 1.060850821303174676e-03 1.120580304421071828e-03 1.177157023098538563e-03 1.230692008919632638e-03 1.281472098561898306e-03 1.329962238226700807e-03 1.376804056011639256e-03 1.422811152677998887e-03 1.468961841825244894e-03 1.516390300372938817e-03 1.566377234805351685e-03 1.620341200480287722e-03 1.679831616622504478e-03 1.746524302615317954e-03 1.822220044446098757e-03 1.908846322482821330e-03 2.008461942516404346e-03 2.123263962062719654e-03 2.255596037937880171e-03 2.407957169257274928e-03 2.583009784468225448e-03 2.783586214391181677e-03 3.012692782249869455e-03 3.273510992872962107e-03 3.569395578421764859e-03 3.903869422255816166e-03 4.280615608158797394e-03 4.703467010852425967e-03 5.176393948871173961e-03 5.703490463392123580e-03 6.308380138305637493e-03
7.019927176747472151e-03 6.363038131076000428e-03 5.789877778846225925e-03 5.274427436816172578e-03 4.812392441120435724e-03 4.399605183280742154e-03 4.032038204580121882e-03 3.705815979394944809e-03 3.417224873169671939e-03 3.162720804927740721e-03 2.938934246805893248e-03 2.742672354684670341e-03 2.570918237510932958e-03 2.420827620446612018e-03 2.289723411492086084e-03 2.175088909576015569e-03 2.074560558281597199e-03 1.985921222437271160e-03 1.907094923739629513e-03 1.836143811411501507e-03 1.771267877949226320e-03 1.710807588791837938e-03 1.653249222043998937e-03 1.597232359357514528e-03 1.541558678464845233e-03 1.485201007551627305e-03 1.427311531646823254e-03 1.367228093395821305e-03 1.304477689347694012e-03 1.238776500935441591e-03 1.170026081220341008e-03 1.098305609245053003e-03 1.023860391858182105e-03 9.470870152578543272e-04 8.685157112126234502e-04 7.887906015907293145e-04 7.086485226652930805e-04 6.288971163805166667e-04 5.503928214021182232e-04 4.740193152597437691e-04 4.006668625112814607e-04 3.312129232457630430e-04 2.665042795512734958e-04 2.073408507216463980e-04 1.544612944504775338e-04 1.085304327104640374e-04 7.012849764813944308e-05 3.974216375906629805e-05 1.775731632066211054e-05 4.453500629280779842e-06 2.203833568760525357e-29 4.453500629309950810e-06 1.775731632049273444e-05 3.974216375884283043e-05 7.012849764792216897e-05 1.085304327108382633e-04 1.544612944504544674e-04 2.073408507213276425e-04 2.665042795513274348e-04 3.312129232466085580e-04 4.006668625108773785e-04 4.740193152596924864e-04 5.503928214025830207e-04 6.288971163809641170e-04 7.086485226653287508e-04 7.887906015898708432e-04 8.685157112130262314e-04 9.470870152596509587e-04 1.023860391859272162e-03 1.098305609244521310e-03 1.170026081219215823e-03 1.238776500933721396e-03 1.304477689346768103e-03 1.367228093394490772e-03 1.427311531647553790e-03 1.485201007549903206e-03 1.541558678465409452e-03 1.597232359356246011e-03 1.653249222044059002e-03 1.710807588793306598e-03 1.771267877949583890e-03 1.836143811412673313e-03 1.907094923738187524e-03 1.985921222437814129e-03 2.074560558281621486e-03 2.175088909576361213e-03 2.289723411493001584e-03 2.420827620445059874e-03 2.570918237510669280e-03 2.742672354686006078e-03 2.938934246806340373e-03 3.162720804928621961e-03 3.417224873169942122e-03 3.705815979397398575e-03 4.032038204578178124e-03 4.399605183279232078e-03 4.812392441121901565e-03 5.274427436817580306e-03 5.789877778844322066e-03 6.363038131077802806e-03 7.019927176749098455e-03
7.777880881451735423e-03 7.066943508669865787e-03 6.445869130911545397e-03 5.886099218876161658e-03 5.383136670983917904e-03 4.932614817926950224e-03 4.530309869181742798e-03 4.172152116292034314e-03 3.854235429337021790e-03 3.572824628526690815e-03 3.324360412767634471e-03 3.105461681019404396e-03 2.912925283200598191e-03 2.743723467287286985e-03 2.594999522547401793e-03 2.464062323461202204e-03 2.348380621771407103e-03 2.245577986213091563e-03 2.153429233085502395e-03 2.069859022440078723e-03 1.992943029423860542e-03 1.920911768640163643e-03 1.852156794433671393e-03 1.785238668695792721e-03 1.718895824434522619e-03 1.652053290726424820e-03 1.583830199945496404e-03 1.513545070878895456e-03 1.440718034579917609e-03 1.365069415294159960e-03 1.286514361850828701e-03 1.205153511043341799e-03 1.121259923854024416e-03 1.035262746213203760e-03 9.477281961957708962e-04 8.593385656778274604e-04 7.708699509641218830e-04 6.831694028521930829e-04 5.971321246983841069e-04 5.136792599021671292e-04 4.337367102515389474e-04 3.582153239922383639e-04 2.879926952367608921e-04 2.238967298273139388e-04 1.666910603921650986e-04 1.170623363167231534e-04 7.560937271809975186e-05 4.283411528857696069e-05 1.913436332808300593e-05 4.798189530238940367e-06 6.389813305873711063e-30 4.798189530237700311e-06 1.913436332789835275e-05 4.283411528826372113e-05 7.560937271799782330e-05 1.170623363168454107e-04 1.666910603920502545e-04 2.238967298270223968e-04 2.879926952371487112e-04 3.582153239920417981e-04 4.337367102505316151e-04 5.136792599019516983e-04 5.971321246985845758e-04 6.831694028520056243e-04 7.708699509647460582e-04 8.593385656774504833e-04 9.477281961957030251e-04 1.035262746214802307e-03 1.121259923854754084e-03 1.205153511041854274e-03 1.286514361849038467e-03 1.365069415293503801e-03 1.440718034580391622e-03 1.513545070877887365e-03 1.583830199946151046e-03 1.652053290725884020e-03 1.718895824435049541e-03 1.785238668696845265e-03 1.852156794433140134e-03 1.920911768640967470e-03 1.992943029423356171e-03 2.069859022441497727e-03 2.153429233083590296e-03 2.245577986211282680e-03 2.348380621770019758e-03 2.464062323463146829e-03 2.594999522546876172e-03 2.743723467287243617e-03 2.912925283201019729e-03 3.105461681021013786e-03 3.324360412766888540e-03 3.572824628524792160e-03 3.854235429336493133e-03 4.172152116294478540e-03 4.530309869181257075e-03 4.932614817925930206e-03 5.383136670984229287e-03 5.886099218877836534e-03 6.445869130912849042e-03 7.066943508672031589e-03 7.777880881453347849e-03
8.582878573573066161e-03 7.815872341442502494e-03 7.145060080500382355e-03 6.539196594872967450e-03 5.993580429483200828e-03 5.503644001477563975e-03 5.064965385920923088e-03 4.673278930627158996e-03 4.324484288310231558e-03 4.014653500713129784e-03 3.740035866474589188e-03 3.497060470337111024e-03 3.282336439118904280e-03 3.092651201596722035e-03 2.924967240775723249e-03 2.776418007473358852e-03 2.644303783132712082e-03 2.526088310965439281e-03 2.419396942596251793e-03 2.322016871333699734e-03 2.231899759182772933e-03 2.147166743534871091e-03 2.066115473121281614e-03 1.987228516418298920e-03 1.909182250399662746e-03 1.830855203372330417e-03 1.751334806598503924e-03 1.669921602924845025e-03 1.586130148039148480e-03 1.499686092692035545e-03 1.410519217741133336e-03 1.318752474736835205e-03 1.224687334627321857e-03 1.128785945972034200e-03 1.031650740925387508e-03 9.340022006109165165e-04 8.366555061305613493e-04 7.404967676535658154e-04 6.464594543801916197e-04 5.555015554491792929e-04 4.685838984511954495e-04 3.866499477525611413e-04 3.106073071796311945e-04 2.413110657106688609e-04 1.795490536962818619e-04 1.260290218256428512e-04 8.136771530756090011e-05 4.608179042306138228e-05 2.058050793237540597e-05 5.160135777147380791e-06 3.260108829527404104e-30 5.160135777251252441e-06 2.058050793237150623e-05 4.608179042292730713e-05 8.136771530775993252e-05 1.260290218258683381e-04 1.795490536961269294e-04 2.413110657105999870e-04 3.106073071797462825e-04 3.866499477523947705e-04 4.685838984506876092e-04 5.555015554489435873e-04 6.464594543802190500e-04 7.404967676538283007e-04 8.366555061301730965e-04 9.340022006113183218e-04 1.031650740926218441e-03 1.128785945973078504e-03 1.224687334628111589e-03 1.318752474734780425e-03 1.410519217740217185e-03 1.499686092691168617e-03 1.586130148038523112e-03 1.669921602924165013e-03 1.751334806599599836e-03 1.830855203372396120e-03 1.909182250400525555e-03 1.987228516418002716e-03 2.066115473120128023e-03 2.147166743534630832e-03 2.231899759184099562e-03 2.322016871333270390e-03 2.419396942594491482e-03 2.526088310966935480e-03 2.644303783133127549e-03 2.776418007475018115e-03 2.924967240774669838e-03 3.092651201597081123e-03 3.282336439118895173e-03 3.497060470341118669e-03 3.740035866473033575e-03 4.014653500713202643e-03 4.324484288310655698e-03 4.673278930629208572e-03 5.064965385918104163e-03 5.503644001477013201e-03 5.993580429481296969e-03 6.539196594872397593e-03 7.145060080499823774e-03 7.815872341445092436e-03 8.582878573575014255e-03
9.435483263004451268e-03 8.610416881916162571e-03 7.888070030665874852e-03 7.234362179967199387e-03 6.644385502169588079e-03 6.113369562232192668e-03 5.636692437180557819e-03 5.209890741612567371e-03 4.828668199487021022e-03 4.488902450246952912e-03 4.186649870748409760e-03 3.918148332277441442e-03 3.679817985779572712e-03 3.468260361830943165e-03 3.280256260423890409e-03 3.112763061798417240e-03 2.962912184224423748e-03 2.828007424854705673e-03 2.705524832546150893e-03 2.593114578265486372e-03 2.488605026536401185e-03 2.390008901581635627e-03 2.295531125044881961e-03 2.203577621444672598e-03 2.112764181167368915e-03 2.021924365616628149e-03 1.930115446115269334e-03 1.836621482448768956e-03 1.740952848281763880e-03 1.642841770196698655e-03 1.542233730394334482e-03 1.439274858125886691e-03 1.334295674591754084e-03 1.227791742145925439e-03 1.120401891876155213e-03 1.012884763589598372e-03 9.060943949808918270e-04 8.009555529268361576e-04 6.984394224573834461e-04 5.995401708292862324e-04 5.052527972159307282e-04 4.165525725325952729e-04 3.343762759063147205e-04 2.596053492279585552e-04 1.930510214931346023e-04 1.354414011909047227e-04 8.741049726077796929e-05 4.948910584907243376e-05 2.209748934945144483e-05 5.539773948957201264e-06 4.694556714519462891e-30 5.539773949020760922e-06 2.209748934914909134e-05 4.948910584859162398e-05 8.741049726067675902e-05 1.354414011908266330e-04 1.930510214932503951e-04 2.596053492280004055e-04 3.343762759063363503e-04 4.165525725329267135e-04 5.052527972159962140e-04 5.995401708293732939e-04 6.984394224587757785e-04 8.009555529267395552e-04 9.060943949815757417e-04 1.012884763589980228e-03 1.120401891876413687e-03 1.227791742147243828e-03 1.334295674590957846e-03 1.439274858124415428e-03 1.542233730392768461e-03 1.642841770194029133e-03 1.740952848281819391e-03 1.836621482447714894e-03 1.930115446116259645e-03 2.021924365614701305e-03 2.112764181167835122e-03 2.203577621442842898e-03 2.295531125043345430e-03 2.390008901581832951e-03 2.488605026538571324e-03 2.593114578266695475e-03 2.705524832542864026e-03 2.828007424850551010e-03 2.962912184224122773e-03 3.112763061796697261e-03 3.280256260423274148e-03 3.468260361832359567e-03 3.679817985781242817e-03 3.918148332279648011e-03 4.186649870746589168e-03 4.488902450244715986e-03 4.828668199485850951e-03 5.209890741613098196e-03 5.636692437179893420e-03 6.113369562228907969e-03 6.644385502170652331e-03 7.234362179964134998e-03 7.888070030665833218e-03 8.610416881919245174e-03 9.435483263009634622e-03

